When Less is More: Emerging Network-Wide Use Cases for Hollow-Core Fibers in Optical Networks [Invited]

Hollow-Core Fiber (HCF) is emerging as a disruptive technology for next-generation optical networks, offering 30\% lower propagation latency than standard Single-Mode Fiber (SMF), record-low attenuation (0.05-0.1 dB/km), and nonlinearities reduced by three to four orders of magnitude. While the physical-layer benefits of HCF have been extensively demonstrated, recent industrial commitments by hyperscalers (e.g., Microsoft, Amazon) and the rapid maturation of nested antiresonant nodeless fibers (NANF) call for a systematic assessment of the impact of HCF at the network level. Building on a series of prior contributions, we overview four emerging network-wide use cases for the selective deployment of HCF in hybrid SMF/HCF networks: (i) latency-constrained Edge Data Center (edgeDC) consolidation; (ii) energy-efficient high-power amplification; (iii) capacity scaling via single-fiber bidirectional (BiDi) transmission; and (iv) coexistence of classical and quantum (QKD) channels. Consolidated results across realistic metro, national, and continental topologies convey a unifying message: in each use case, a selective HCF upgrade captures a significant share of the achievable benefit compared to a network overhaul. The required HCF budget is use-case-specific, i.e., 6-24\% of the total network fiber length for edgeDC consolidation (up to 50\% fewer edgeDCs), 40\% of the network links for QKD/classical coexistence (up to 38\% fewer quantum modules), and 40-60\% of the network links for energy-efficient capacity scaling via BiDi-HCF (up to 28\% lower network power per Tbps and 70\% more served traffic, at half the HCF strand count of a unidirectional HCF upgrade), whereas for energy-efficient high-power amplification the gain keeps growing with the HCF budget (up to 60\% lower network power per Tbps at the national scale) and what saturates is the benefit of increasing the EDFA output power.

==> data/EU_raw/aggregated_EU.csv <==
topology,alpha,beta,hcf_budget,pout_max,n_runs,mean_W_per_Tbps,std_W_per_Tbps,mean_P_EDFA_W,std_P_EDFA_W,mean_P_TXP_W,std_P_TXP_W,mean_T_Tbps,std_T_Tbps,mean_N_EDFA,std_N_EDFA,mean_N_TXP_total,std_N_TXP_total,mean_N_TXP_type1,std_N_TXP_type1,mean_N_TXP_type2,std_N_TXP_type2,mean_N_TXP_type3,std_N_TXP_type3,mean_SNR_min,std_SNR_min,min_SNR_min,max_SNR_min,mean_SNR_avg,std_SNR_avg,min_SNR_avg,max_SNR_avg
EU,0.9,0.1,0,23.0,20,1785.194214030566,21.052678067278823,21252.299999999996,3.637978807091713e-12,316508.6,34072.26314232737,189.39000000000004,20.742056310790407,936.0,0.0,2977.6,318.98313435039165,1960.1,211.50647744218145,912.1,122.00733584502204,105.4,21.799999999999997,11.7305,0.049430112279864234,11.7008,11.8695,16.7337,0.0,16.7337,16.7337
EU,0.0,1.0,25,23.0,20,1728.8592954551168,12.023858955191725,19359.010000000002,45.40761940467692,338518.8,39747.572003331225,207.05,23.293357422235207,846.6,1.6852299546352718,3135.7,370.16335583090876,1850.2,240.58004904812867,1151.9,135.12731034102617,133.6,26.066069899392197,11.783620000000003,0.07563125412156028,11.7002,11.9966,16.916285000000002,0.06804749278996224,16.8335,17.1132
EU,0.0,1.0,25,26.0,20,1701.3534748789348,21.59288775368057,19656.404999999995,35.02225685189337,350373.6,40021.58662322122,217.64500000000004,24.659713603365308,839.15,1.0136567466356647,3226.9,371.8480738150999,1827.1,254.98586235319007,1247.9,158.25735369959907,151.9,32.79923779602203,11.777755,0.10340923786103443,11.7024,12.1136,17.51213,0.12797755701684574,17.3223,17.775
EU,0.0,1.0,25,29.0,20,1628.0716614657035,20.88299094947584,20611.035000000003,44.4824378266299,367787.0,40527.23939031624,238.75,26.269840121325444,838.2,0.8717797887081348,3317.8,367.02528523250277,1650.9,199.50285712239813,1395.5,149.3879178514782,271.4,39.58332982456125,11.8889,0.1721089974405756,11.7099,12.2779,18.739314999999998,0.1424590792999869,18.4391,19.0006
EU,0.0,1.0,25,32.0,20,1578.3235008885922,15.769627994151431,22579.805,86.30986313857761,404076.2,31964.75219925848,270.43999999999994,21.64078094709154,838.2,1.0770329614269007,3604.7,284.96685772208673,1669.7,162.1015422505289,1560.2,133.39550217304932,374.8,47.9057407833341,11.851529999999999,0.1279376414508258,11.7089,12.1279,19.720945,0.12110853180102522,19.4873,19.9386
EU,0.0,1.0,25,35.0,20,1560.7358150558405,21.85399449337859,26564.21,143.08318524550685,426724.8,48099.905573296084,290.83000000000004,34.12937297988347,838.65,1.061838029079765,3794.3,421.7654680032494,1701.1,196.24828661672439,1691.7,183.01833241508896,401.5,76.47189026040876,11.804319999999999,0.07918860145248172,11.7099,12.0191,20.45288,0.0841729327040467,20.3045,20.6256
EU,0.0,1.0,25,38.0,20,1572.1286199329284,11.894783657104348,33150.03,234.41921870870573,439060.8,39120.149071290616,300.415,25.4432952857919,837.3,1.004987562112089,3901.5,358.07645831581834,1748.0,207.58709015736022,1729.1,148.69630123173877,424.4,40.077924097937014,11.878075,0.09146862235214899,11.7099,12.0492,20.869539999999997,0.06239822433370992,20.7633,20.9827
EU,0.1,0.9,25,23.0,20,1722.761821460331,17.950401928828395,19368.515,50.055312155654136,373535.4,37516.38936305038,228.24,23.425400743637233,846.95,1.8567444627627143,3458.8,343.82518814071784,2022.9,210.05473096314685,1300.3,152.93956322678576,135.6,29.655353648203217,11.77665,0.0666835849366246,11.701,11.9383,16.907579999999996,0.0764578942948341,16.777,17.0695
EU,0.1,0.9,25,26.0,20,1698.2963984617334,19.164813038599693,19648.975000000006,46.27084260092951,362919.2,45208.228500572775,225.45999999999998,28.171588524611103,838.95,1.3592277219068187,3341.2,418.7067709029793,1900.3,268.40437775863495,1269.0,150.0873079244211,171.9,38.43162760019409,11.764109999999999,0.06528119867159315,11.7024,11.8794,17.49517,0.12829032348544414,17.3088,17.834
EU,0.1,0.9,25,29.0,20,1617.8269357689428,18.982234720379935,20600.245,80.14534593474517,391043.0,45172.23956148289,254.63000000000002,29.41486188986785,838.0,1.6431676725154984,3523.7,409.59749755094936,1724.7,222.74404593613718,1519.8,177.13486387495828,279.2,40.414848756366766,11.801284999999998,0.11055692775669934,11.7097,12.0732,18.706809999999997,0.11282780641313603,18.5425,18.9173
EU,0.1,0.9,25,32.0,20,1583.9293596702967,11.78103158190601,22553.165,88.99614191075953,422808.2,39762.731404670885,281.235,25.662604602806788,837.9,1.1357816691600549,3781.7,364.41200583954424,1780.1,223.7476033391196,1630.4,127.81799560312311,371.2,42.71018613867188,11.84439,0.1360275519885587,11.7031,12.1279,19.670530000000003,0.1140828343792354,19.5022,19.9035
EU,0.1,0.9,25,35.0,20,1563.4797296049078,18.80110921136105,26457.079999999998,165.5270147136116,416041.0,47462.68268650646,283.2799999999999,32.46642265479829,837.85,1.1947803145348521,3700.3,422.5187688138836,1664.6,221.5076522380209,1643.6,164.6372983257439,392.1,72.58229811737846,11.80382,0.1444259346516407,11.702,12.3234,20.43204,0.08157043827269754,20.2827,20.5738
EU,0.1,0.9,25,38.0,20,1571.4147619240052,18.430418494352303,33185.035,199.33671080611308,434403.0,25755.097604163726,297.70500000000004,18.477891519326548,837.5,1.0723805294763609,3855.7,224.95712924910825,1710.5,114.22762362931307,1720.2,132.47928139901725,425.0,50.661622555934784,11.826440000000002,0.11983563910623606,11.702,12.1279,20.896195,0.04269205400305752,20.8255,20.9722
EU,0.5,0.5,25,23.0,20,1677.6213298457938,17.352451544590973,19484.780000000002,47.19915889081102,386878.6,33076.573323728684,242.33500000000004,20.861454287752807,851.15,1.7399712641305316,3558.7,305.33409570501624,2028.9,207.6540151309384,1326.6,120.4659287931654,203.2,36.804347569275016,11.775865000000001,0.07629809483204665,11.7014,11.9258,17.84462,0.1368089675423359,17.5444,18.2004
EU,0.5,0.5,25,26.0,20,1609.0050933349905,19.322220767566005,20073.870000000003,104.3328284865314,422863.8,36394.76754644821,275.39500000000004,23.65788399244531,851.1,3.031501278244823,3814.1,330.49264742199637,1882.6,190.11901535617105,1632.0,149.52190474977237,299.5,36.6326357228087,11.79591,0.10921636736313849,11.702,12.1369,18.91208,0.25690124678560833,18.5564,19.5008
EU,0.5,0.5,25,29.0,20,1571.6182429573676,15.521085212776896,21017.395000000004,117.97791943834237,406207.8,38762.377996712225,271.96500000000003,25.783565986883968,846.4,2.4372115213907883,3622.5,346.84744485147934,1643.5,177.24432289921162,1630.6,165.71191870230697,348.4,47.22541688540187,11.89928,0.14546463006518137,11.7099,12.2041,19.686474999999998,0.15197541207379575,19.3053,19.9495
EU,0.5,0.5,25,32.0,20,1570.9315204195996,21.782262327849164,22732.989999999998,213.08966164504517,404006.6,36295.33535373382,271.68500000000006,23.393722982885816,840.1,2.7,3601.7,333.79950569166516,1672.8,205.1101167665798,1537.8,132.29194986846326,391.1,41.60997476567368,11.833845,0.1907514756823655,11.7031,12.4809,19.95052,0.23584345570738208,19.5801,20.3097
EU,0.5,0.5,25,35.0,20,1554.0904282751872,18.140764282614033,26509.18,130.22051144117026,433019.8,43239.179168434726,295.86500000000007,29.352210734457465,838.25,0.9420721840708386,3844.1,385.59174005676005,1696.7,199.15047075013408,1735.8,176.49917846834302,411.6,48.24354879152237,11.833645,0.15191472764350414,11.702,12.1638,20.449285,0.059543860094891383,20.3598,20.6101
EU,0.5,0.5,25,38.0,20,1575.5785788821304,15.206601632346702,32937.105,231.1733558933645,410615.8,45906.65749496472,281.69500000000005,30.751820677807025,837.15,0.9630680142129111,3642.0,413.625917950024,1591.6,216.2254379114539,1659.9,176.64707753031183,390.5,49.37965167961394,11.82801,0.09658502937826337,11.702,12.0304,20.877525,0.06914306093166513,20.7398,21.0205
EU,0.9,0.1,25,23.0,20,1573.2642460193847,16.294811324604215,21438.400000000005,3.637978807091713e-12,412804.0,32047.106377955562,276.08000000000004,21.093188474007437,925.0,0.0,3681.3,291.7480248433569,1706.8,179.40167223300904,1583.7,112.88627020147314,390.8,44.40450427603038,11.869995,0.15354689340719327,11.7099,12.4386,19.4796,0.0,19.4796,19.4796
EU,0.9,0.1,25,26.0,20,1545.539415644202,10.704844961178855,22294.605,19.180784003787778,419999.4,25173.851458209567,286.235,17.20006613359379,918.5,0.5916079783099616,3730.5,224.6409357174244,1659.2,115.00156520673967,1669.4,130.3980061197256,401.9,44.35076098557949,11.85183,0.1673025226946682,11.702,12.415,20.264349999999997,0.0013606983501122925,20.2632,20.2678
EU,0.9,0.1,25,29.0,20,1539.7901912109917,16.033284488563282,23305.57,136.8377290808356,414593.8,50000.91331125863,284.53499999999997,33.523070787145976,895.35,3.05409561081509,3682.3,453.8159428667089,1649.1,259.1096100108987,1624.2,176.45951377015635,409.0,57.76331015445704,11.847435,0.08492831256418565,11.702,12.0304,20.77296,0.014101184347422325,20.7561,20.8023
EU,0.9,0.1,25,32.0,20,1545.877869255404,23.410216983779975,25122.920000000002,122.63964937979877,422855.6,42928.34246788478,290.0,29.574854183917797,871.05,1.7168284713389397,3756.3,386.65140630805934,1667.4,225.07252164580197,1689.7,170.6438103184525,399.2,60.769729306621066,11.825285000000001,0.11908804841376827,11.7099,12.187,21.1087,0.00904284247347013,21.0893,21.1232
EU,0.9,0.1,25,35.0,20,1564.3513973015556,15.959800502207912,29989.365,157.3842408724587,413124.6,42326.04983742281,283.35999999999996,27.941857490152657,863.95,1.2835497652993437,3665.4,386.5468147585749,1615.2,232.1149715119643,1649.7,155.69749516289593,400.5,48.84618715928603,11.84001,0.0972360061911227,11.702,12.0728,21.37547,0.006833600807773062,21.3633,21.3886
EU,0.9,0.1,25,38.0,20,1574.214932715334,14.00030923254324,35645.585,155.96587856002412,449876.4,27489.099567646812,308.44,17.54788876189954,861.5,1.3601470508735443,3997.9,254.1515099305924,1796.1,172.92481025000433,1763.5,134.5657831694224,438.3,34.602167562162926,11.876160000000002,0.11550885853474621,11.7334,12.1989,21.559755,0.007935897869806464,21.5463,21.5839
EU,1.0,0.0,25,23.0,20,1580.5673505177797,17.5145511645103,21717.900000000005,3.637978807091713e-12,405020.8,46839.15125789536,270.15,30.802021037587775,936.0,0.0,3611.6,424.5372068500004,1660.6,241.61879065999813,1580.0,161.17319876455886,371.0,52.969802718152536,11.82377,0.11880593040753495,11.7099,12.0732,19.500600000000002,3.552713678800501e-15,19.5006,19.5006
EU,1.0,0.0,25,26.0,20,1549.8001424561735,15.890046907334138,22842.0,0.0,418366.4,43761.46069591371,284.79499999999996,29.18594653253514,936.0,0.0,3722.3,399.91062751569876,1687.7,244.1395297775434,1633.7,139.56973167560363,400.9,54.8177890834718,11.80907,0.08744002001372171,11.702,12.0304,20.295900000000003,3.552713678800501e-15,20.2959,20.2959
EU,1.0,0.0,25,29.0,20,1545.2422808870117,20.474154231813444,25085.099999999995,3.637978807091713e-12,434207.4,63808.913236631764,297.53000000000003,43.03379021187885,936.0,0.0,3858.8,580.2907547083616,1721.3,334.294645485087,1727.5,223.7238252846576,410.0,66.01817931448882,11.86848,0.21460872908621417,11.702,12.7283,20.882200000000005,3.552713678800501e-15,20.8822,20.8822
EU,1.0,0.0,25,32.0,20,1557.2404850289952,16.404172028808034,29560.5,0.0,421545.4,44580.77431853332,289.84,29.98571993466224,936.0,0.0,3735.5,404.3384102456753,1634.8,225.4998004433707,1680.2,162.19112182853905,420.5,52.09174598724831,11.869580000000001,0.20368147583911514,11.702,12.6576,21.286999999999995,3.552713678800501e-15,21.287,21.287
EU,1.0,0.0,25,35.0,20,1594.2643985071404,23.58442096858441,38246.19999999999,7.275957614183426e-12,436656.4,55424.71865729226,298.28499999999997,37.48600105372671,936.0,0.0,3883.7,502.54761963419946,1755.6,276.16487828831526,1708.3,197.97098272221612,419.8,58.50094016338541,11.80995,0.10936185120964258,11.702,12.0872,21.544300000000003,3.552713678800501e-15,21.5443,21.5443
EU,1.0,0.0,25,38.0,20,1606.4781433705282,19.539686537653896,41266.69999999999,7.275957614183426e-12,418798.6,31324.443140142175,286.56000000000006,21.564957686023874,936.0,0.0,3721.3,280.20369376580317,1662.8,148.6666068759222,1657.4,146.529314473248,401.1,37.290615441421714,11.831975,0.13582857164455503,11.7099,12.2242,21.699799999999996,3.552713678800501e-15,21.6998,21.6998
EU,0.0,1.0,50,23.0,20,1746.2015577200164,17.71182547727237,16858.789999999997,58.776746252238304,333526.8,41285.12507138619,200.745,24.289822457152706,715.3,2.1702534414210706,3128.2,390.42740682487954,2011.9,279.60076895459355,1007.0,152.58767971235423,109.3,24.83767299889424,11.741925,0.03767033149575418,11.7006,11.8399,16.579254999999996,0.12167611711013805,16.4056,16.8615
EU,0.0,1.0,50,26.0,20,1646.458672725596,24.139455973121972,17687.915,83.20179850820507,391795.0,42481.16067858787,248.94499999999994,27.922669553608227,705.25,2.405722344743882,3552.7,376.1256571945073,1790.1,219.23364249129284,1542.0,236.67361492147788,220.6,41.13927563776494,11.821385,0.09600266285369369,11.7057,12.0231,17.92885,0.20793473615536187,17.6235,18.5734
EU,0.0,1.0,50,29.0,20,1510.0609045895958,12.405479519364102,19888.65,82.93836566993592,432961.6,30653.278256003872,299.985,21.50416878188971,705.1,1.6703293088490065,3772.5,266.3162593609335,1394.7,136.4643176804838,1880.3,164.4947111611799,497.5,48.79292981570178,12.380619999999999,0.1516528423736265,12.0346,12.6944,20.048885000000002,0.15990576998657674,19.7183,20.3061
EU,0.0,1.0,50,32.0,20,1456.7685068035494,18.003353854223597,24311.824999999997,154.26613003183857,438958.0,51997.57578195353,318.32000000000005,38.21046453525526,705.4,1.9595917942265424,3750.2,450.5636026134379,1276.7,206.98915430524374,1699.8,180.0709860027428,773.7,103.63450197689957,12.43609,0.1513674400259182,12.2055,12.7805,21.871154999999998,0.15916175883358366,21.5943,22.1922
EU,0.0,1.0,50,35.0,20,1421.6516356320922,16.117735109764677,33133.05,285.0540711865029,484355.0,50523.674638727534,364.245,37.68487063796292,705.65,2.1277922830953213,4114.3,434.5421843733931,1333.5,181.57629250538187,1872.8,197.64958891938028,908.0,100.91382462279388,12.36457,0.21459533569022402,11.9709,12.7502,23.334325,0.09344342606625666,23.1675,23.4967
EU,0.0,1.0,50,38.0,20,1442.146774196852,20.643868048422288,48141.37000000001,458.1889927748155,506114.0,43957.960416743634,384.61,32.89549969220714,703.95,2.268810260907686,4304.7,379.29791721020564,1433.5,152.9795737999031,1912.7,191.78036917265544,958.5,86.06712496650506,12.274205,0.1801727323292844,11.9699,12.5464,24.239715,0.10628956804409358,24.0238,24.3852
EU,0.1,0.9,50,23.0,20,1744.6435995254055,27.118285318145027,16858.43,54.145536288783774,353202.8,40502.286238680404,212.43999999999997,25.83471308143367,715.3,2.0024984394500787,3307.2,364.4768305393362,2101.2,189.06020205215057,1089.4,207.83657041050304,116.6,23.143897683838823,11.776874999999999,0.08773270698547961,11.7005,11.9807,16.554859999999998,0.10424337580872921,16.4126,16.7735
EU,0.1,0.9,50,26.0,20,1634.3323228541524,22.24788779895031,17689.03,54.91511722649771,373662.4,35460.17124380535,239.625,23.267764718597274,705.25,1.6085707942145413,3374.7,326.6443172626764,1643.5,204.91449436289273,1510.5,149.11455328035558,220.7,29.58563840784917,11.90489,0.11162734835155767,11.7318,12.1794,18.031215,0.1706062726719038,17.5875,18.2428
EU,0.1,0.9,50,29.0,20,1515.935117288927,15.749639221203022,19890.019999999997,123.0343797481011,430620.2,55357.55417248851,297.20500000000004,36.558685356560616,705.15,2.535251466817444,3757.7,493.475946728916,1395.5,233.26969370237532,1889.6,250.33146026818125,472.6,56.178643629051784,12.28877,0.1586948931125384,11.9959,12.5944,20.008415,0.1612081116910686,19.7565,20.2844
EU,0.1,0.9,50,32.0,20,1453.504847387959,18.255232786935807,24283.019999999997,105.5145089549304,458353.2,50361.27526741157,332.275,36.418166826461764,705.05,1.359227721906819,3911.9,437.88056590810237,1308.3,212.45825472313376,1798.7,166.85355854760783,804.9,106.05748441293522,12.41311,0.22130749173943476,11.9756,12.8446,21.837314999999997,0.16759187711521092,21.5323,22.1953
EU,0.1,0.9,50,35.0,20,1430.5251577665035,13.817131328682464,32982.945,229.404358012223,489225.8,41531.612296659034,365.24,31.119485856935363,704.55,1.627114009527298,4169.3,357.498685312268,1387.2,151.44160590801988,1899.0,155.98012693929954,883.1,90.05437246463939,12.35883,0.25932835382965735,11.9689,12.8593,23.304045000000002,0.11263794864520542,23.0887,23.519
EU,0.1,0.9,50,38.0,20,1438.183999138279,13.536972975004145,48418.43000000001,393.2244436705341,494745.0,26665.763034272994,377.735,19.442666355209614,703.9,1.6093476939431082,4198.5,235.75400314734847,1350.3,134.57380874449532,1910.4,112.20980349327772,937.8,67.71676306499005,12.38901,0.18987621204353117,11.9879,12.82,24.328395000000004,0.10485552667837787,24.1287,24.5652
EU,0.5,0.5,50,23.0,20,1671.4981210429003,33.02559683989357,17063.760000000002,137.00369119115027,360440.2,43689.99791210798,226.27000000000004,29.329526078680512,722.75,5.028667815634674,3314.4,392.4964203658423,1895.1,226.69228041554481,1219.1,200.11244339120944,200.2,44.47426221985026,11.762420000000002,0.06623417244897074,11.7017,11.8895,17.6804,0.34150727371463113,16.9673,18.3922
EU,0.5,0.5,50,26.0,20,1588.7227458532084,23.35460181641288,17985.355000000003,73.06682882813533,394878.4,48834.98730050004,260.15500000000003,32.76620934743597,713.75,2.094636006565341,3528.4,432.9118155005705,1606.8,217.5623129128756,1611.6,219.87141696910038,310.0,57.53955161451991,12.004105,0.16370509300263067,11.7126,12.2974,18.91667,0.24751352104481092,18.5495,19.4012
EU,0.5,0.5,50,29.0,20,1485.0728638892956,22.778976958711297,20156.175000000003,157.52254402148273,435592.4,28694.19436471427,307.095,21.901745934970574,710.4,3.2,3770.7,244.6101183516332,1318.5,127.66969099986105,1901.5,149.34507022329194,550.7,90.44174920909037,12.353050000000001,0.1383818069689798,12.1161,12.6212,20.72325,0.25405205864153135,20.2866,21.2069
EU,0.5,0.5,50,32.0,20,1422.3466454471181,14.741100926402291,24955.270000000004,159.71964218592504,478129.6,36268.26408638825,353.80999999999995,26.60210330030316,713.55,2.0118399538730714,4079.6,314.40012722643735,1386.6,156.0962523573196,1825.6,133.4535125052915,867.4,77.1390951463653,12.370799999999997,0.20297949403819102,11.9879,12.7896,22.818559999999998,0.13107189019770793,22.4928,23.0072
EU,0.5,0.5,50,35.0,20,1411.7986666294428,12.550473442614328,33542.575,247.13666639129005,489358.2,44668.46467878653,370.395,31.598915725068792,708.55,1.8567444627627139,4153.5,390.9454565537244,1336.2,172.70888801680127,1893.0,183.85265839796824,924.3,80.0606644988661,12.388485,0.21507825384031748,11.9879,12.7484,23.72578,0.10544642051772073,23.5591,23.9132
EU,0.5,0.5,50,38.0,20,1439.0644440323404,20.19680061772948,48251.875,444.219007782197,496644.6,34305.52539227464,378.955,27.656364095809845,707.2,2.7129319932501073,4217.3,286.52767754616656,1375.5,113.25700861315383,1895.0,146.86252074644503,946.8,92.44760678351821,12.325840000000003,0.1981086757312763,11.9689,12.6267,24.551135000000006,0.10842888118485772,24.3677,24.766
EU,0.9,0.1,50,23.0,20,1451.0436653821023,10.212720930119644,21925.5,0.0,448116.0,40161.41985537862,324.01499999999993,28.531040552352803,906.0,0.0,3826.7,349.0818098956174,1287.4,147.86629095233303,1755.9,163.01101189796967,783.4,74.80401058766837,12.441529999999998,0.21624580481479871,11.9808,12.8032,21.531600000000005,3.552713678800501e-15,21.5316,21.5316
EU,0.9,0.1,50,26.0,20,1402.374281146287,10.404446653516455,23232.235,36.00726697487588,474774.0,30804.15697921305,355.14,22.217434595380265,871.35,1.107925990308017,4040.6,268.4683221536575,1335.3,134.6243291533889,1829.0,152.99869280487334,876.3,71.39824927825612,12.39107,0.18405127845250066,11.9959,12.6212,22.969575,0.002828758561630725,22.9629,22.9744
EU,0.9,0.1,50,29.0,20,1382.7350135747881,17.134151953854712,25684.525,64.36276776988394,494100.6,46484.49080327761,376.03000000000003,34.4972042345463,827.55,1.4309088021254186,4193.9,400.0312362803685,1348.4,158.3320561351996,1913.8,221.08903184011638,931.7,89.84492194887811,12.325634999999998,0.20827027218256566,11.9879,12.8462,24.030959999999997,0.004878770336877973,24.0225,24.0421
EU,0.9,0.1,50,32.0,20,1384.811504944454,13.266546169016674,30572.825,146.37651408269028,515221.4,46593.132494392354,394.22999999999996,34.67887108889216,787.5,2.0371548787463363,4376.8,407.66378303695313,1419.7,188.79965572002504,1991.7,180.68013172454795,965.4,85.6296677559828,12.287334999999999,0.2010858007791699,11.975,12.6673,24.76208,0.010316036060425322,24.7373,24.7827
EU,0.9,0.1,50,35.0,20,1414.3763232227172,21.34038074671087,41690.085,379.69042426034406,489056.0,37652.128566656094,375.63500000000005,31.12494618469243,769.25,3.1284980421921316,4141.1,310.5417685271983,1285.7,130.43507963734297,1927.7,164.06617567311062,927.7,103.30203289383999,12.380210000000002,0.18481980656845176,11.9699,12.6809,25.36078,0.011452886099145548,25.3359,25.3842
EU,0.9,0.1,50,38.0,20,1439.3571880842046,19.250531007467355,55106.659999999996,417.66160632741867,492692.6,42243.55025373696,380.9,32.6343683867177,771.3,3.1953090617340916,4163.1,353.95619785504533,1291.5,119.89641362442832,1892.8,219.1870434126981,978.8,84.62481905445942,12.41796,0.20002487695284318,12.0346,12.7541,25.790460000000003,0.020080498001792665,25.759,25.8359
EU,1.0,0.0,50,23.0,20,1452.8076713789558,12.565763268490258,22538.099999999995,3.637978807091713e-12,445257.8,43445.916401429495,322.01500000000004,29.990703142807437,930.0,0.0,3808.4,382.1720031608804,1303.2,187.0672606310361,1736.1,166.60789297029118,769.1,76.84393274683434,12.405475,0.18991186607213337,12.0141,12.7012,21.580199999999998,3.552713678800501e-15,21.5802,21.5802
EU,1.0,0.0,50,26.0,20,1406.4900515463987,14.906351722690363,25096.900000000005,3.637978807091713e-12,481447.8,49445.77290689266,360.4,37.42742310125024,930.0,0.0,4094.4,422.97262322755597,1340.7,177.47368819067236,1862.1,189.76456465842088,891.6,106.62570046663234,12.403414999999999,0.18780578605303938,11.9689,12.8068,23.1021,0.0,23.1021,23.1021
EU,1.0,0.0,50,29.0,20,1386.3975675973438,11.835841120415864,30202.699999999993,7.275957614183426e-12,510712.2,48125.18824025523,390.32500000000005,36.30787621164311,930.0,0.0,4335.3,414.05713373881144,1397.9,174.4425120204361,1972.4,190.0374699894734,965.0,92.31792891957662,12.351040000000001,0.1750438185141079,11.9709,12.6374,24.2903,0.0,24.2903,24.2903
EU,1.0,0.0,50,32.0,20,1408.509879390544,17.42579614865972,40390.40000000001,7.275957614183426e-12,480173.2,40217.861864599414,369.78499999999997,30.60583727003723,930.0,0.0,4064.4,344.84524065151317,1270.9,150.9655258660069,1866.0,170.4605526214203,927.5,84.62830495762041,12.33163,0.18891777073637084,11.9689,12.6745,25.1377,0.0,25.1377,25.1377
EU,1.0,0.0,50,35.0,20,1461.430609753645,17.90287635687082,60214.80000000001,7.275957614183426e-12,498748.2,48293.655011398754,382.78999999999996,35.78767804705972,930.0,0.0,4229.0,418.7999522445054,1375.4,193.9207054442614,1875.1,170.6346682242504,978.5,97.46358294255347,12.254950000000001,0.2575971418707904,11.9689,13.0157,25.6839,0.0,25.6839,25.6839
EU,1.0,0.0,50,38.0,20,1473.74177855913,19.588559844008483,67220.0,0.0,509945.6,40184.40114074117,391.93500000000006,30.868434929552222,930.0,0.0,4320.9,342.1137091669961,1374.2,139.98842809318205,1961.7,170.16142336029043,985.0,99.3871219021861,12.352589999999998,0.20783692862434242,11.9689,12.6748,26.0066,0.0,26.0066,26.0066
EU,0.0,1.0,75,23.0,20,1746.8047794888928,19.123974898915012,13411.054999999998,77.72639496979129,355433.8,35864.559542255636,211.33500000000004,22.199871058184097,534.95,2.8543825952384165,3355.4,332.2818682985877,2254.3,207.66923219389048,992.9,142.75219788150375,108.2,29.36596669616037,11.727155,0.038419168067515407,11.7011,11.8639,16.406950000000002,0.12959451570186098,16.2005,16.6834
EU,0.0,1.0,75,26.0,20,1580.7815694649964,29.09306665252554,14864.080000000002,87.91344379558785,390748.8,32935.9114791135,256.775,22.490239549635746,517.95,2.5391927851189244,3468.1,298.6546333141343,1409.1,212.39159587893303,1805.5,165.08285798349868,253.5,51.38433613466267,12.208625,0.2882303469015709,11.7646,12.7987,18.30942,0.1919914597058944,17.9269,18.6776
EU,0.0,1.0,75,29.0,20,1370.863043077014,18.592115072957633,18724.945,135.1220983962284,441020.6,45937.00079500185,335.665,35.89902888658689,518.6,2.7092434368288134,3679.7,379.95698440744576,750.9,94.33021785196937,2202.6,210.63057707749843,726.2,124.51650493006942,13.53422,0.24043585132005582,13.006,14.054,20.960045,0.2539803643492936,20.5137,21.5813
EU,0.0,1.0,75,32.0,20,1290.761954946416,11.636684700097897,26404.675,226.00560142394696,465806.4,50165.40915650943,381.59499999999997,41.15225965849263,518.85,2.9201883500897674,3733.0,404.38521239036425,682.8,79.89593231197694,1556.2,202.20178040759188,1494.0,155.58663181648996,14.322210000000002,0.3597236020891595,13.9193,15.0707,23.400615,0.18432987895346734,23.1024,23.7883
EU,0.0,1.0,75,35.0,20,1244.6661351546966,12.647668430647315,41511.119999999995,367.7075136572549,509112.0,30114.110207675072,442.5400000000001,26.33044625523844,517.5,2.6362852652928135,3991.8,239.2487408535309,612.7,64.74650569721891,1398.4,101.69877088736128,1980.7,120.13538196551423,14.604009999999999,0.27101641260263176,14.2885,15.2982,25.472185000000003,0.15078454255990587,25.1413,25.7908
EU,0.0,1.0,75,38.0,20,1250.5690378070765,11.250303401764905,68398.44,674.9684469662282,520351.0,37608.61700993537,471.05,33.95240050423535,516.75,3.359687485466468,4056.4,293.27979814504783,550.1,51.8053086082884,1429.7,120.35493342609601,2076.6,159.70735737592054,14.67707,0.19179930943567028,14.4783,15.3323,26.990250000000003,0.11715231751869024,26.8347,27.3
EU,0.1,0.9,75,23.0,20,1753.2287853165762,21.912620410946335,13458.609999999997,78.65991927277835,339690.8,47993.940152481744,201.56,28.152200624462733,536.7,2.9,3213.3,455.70836068696394,2180.6,328.9535529523887,938.7,161.7829100986875,94.0,23.2379000772445,11.72165,0.027922849066669253,11.7018,11.8005,16.36837,0.19892297780799484,15.9899,16.6458
EU,0.1,0.9,75,26.0,20,1590.4332649840962,30.657944055736415,14864.600000000002,114.70000000000012,382815.2,40342.56635564971,250.40500000000006,28.42045874014,517.95,3.2630507198019463,3410.2,345.11499532764435,1440.2,175.72694727901012,1730.2,227.8788274500288,239.8,58.123661274905935,12.222245,0.32008586422239876,11.7305,12.8432,18.341939999999997,0.23761239950810634,17.9026,18.8192
EU,0.1,0.9,75,29.0,20,1376.8347615124408,18.843815504800634,18723.299999999996,138.767463765827,418209.8,39667.95913026028,317.56,30.41016935171523,518.5,2.819574435974337,3490.6,331.31863817177566,706.3,82.58637902220921,2108.1,222.82950881784038,676.2,96.01020779063026,13.660025,0.27405417324864784,13.1316,14.0382,20.984585,0.25893051437596115,20.5329,21.4515
EU,0.1,0.9,75,32.0,20,1295.421163855602,11.92496714014975,26272.579999999998,248.86840016362055,481000.8,42835.57375079736,391.79499999999996,35.037286924075616,517.1,3.1764760348537178,3858.3,346.4570824792012,711.8,65.03814265490675,1616.3,199.46957161431916,1530.2,135.4044312421126,14.245875000000002,0.30026198040211477,13.9049,14.848,23.38989,0.14526471319628834,23.1979,23.7276
EU,0.1,0.9,75,35.0,20,1246.9284334338063,10.574528747345626,41575.24,439.2274153556449,499715.6,35527.214332677424,434.2000000000001,29.82943177467516,518.1,3.144837038703277,3922.7,285.3813413662498,619.3,61.67098183100379,1366.3,137.58237532474863,1937.1,117.83798199222522,14.683689999999999,0.2859077664212709,14.2653,15.1882,25.42338,0.14680719532774913,25.2101,25.7512
EU,0.1,0.9,75,38.0,20,1248.9842530231667,10.899382648648674,68504.62,686.050908898166,527583.0,32005.721610362107,477.4249999999999,28.22849402642655,517.8,2.85657137141714,4114.1,256.9929765577262,556.3,64.78047545364267,1461.0,111.04863799254811,2096.8,123.7827128479579,14.749479999999997,0.2367934682376183,14.4639,15.3122,27.001655000000007,0.12905052682961007,26.7133,27.1779
EU,0.5,0.5,75,23.0,20,1701.8987614838486,36.94732499494573,13442.314999999999,82.12813327356228,351572.8,39877.14981991566,214.815,25.91741258304926,536.0,3.0,3282.8,364.93747409659096,2052.8,247.79217098205504,1102.8,178.2171708899005,127.2,37.706232906510294,11.746445,0.10052656104234355,11.7004,12.1567,16.972369999999994,0.269748542350093,16.5902,17.5448
EU,0.5,0.5,75,26.0,20,1511.1311160401306,44.47223494415792,15149.064999999999,204.20734628068578,397529.6,43631.95339931505,273.58000000000004,31.506437437450774,526.0,5.830951894845301,3468.8,377.56980811500273,1213.8,218.6850703637539,1892.4,252.15281081122217,362.6,77.81799277802018,12.509015,0.3526555022610595,11.8205,13.2476,19.192645,0.4842574506138235,18.0073,19.9488
EU,0.5,0.5,75,29.0,20,1332.4597820604943,18.919504325694216,19120.975,305.70366349620366,447458.0,52105.77957194384,350.43,40.95303529654426,526.4,6.1838499334961226,3693.8,429.9292499935309,691.6,113.59683094171245,2119.6,233.65153541117593,882.6,157.94442060421127,14.070949999999996,0.3739201686189179,13.4218,15.3056,21.906174999999998,0.4062571634753038,21.2405,22.7731
EU,0.5,0.5,75,32.0,20,1257.3363726135453,12.421856252389528,26987.715000000004,365.49146265679025,503573.2,43871.347808792016,422.0950000000001,35.95024999913075,526.05,4.684815898197068,3999.8,353.4492325638861,667.4,76.68141887054516,1592.4,184.369845690666,1740.0,154.1635495180362,14.50151,0.32226070486486547,13.9617,15.0578,24.310079999999996,0.20414490588795028,23.8766,24.6031
EU,0.5,0.5,75,35.0,20,1223.2002313715343,10.455660783418049,42738.665,499.9717044743635,542474.4,42456.10030890731,478.60999999999996,37.030256547855565,526.4,3.49857113690718,4247.6,338.51298350284884,633.6,68.75056363405322,1491.2,146.88144879459762,2122.8,149.78571360446898,14.750639999999999,0.26493865591868626,14.4044,15.4227,26.16482,0.16331035668321836,25.8423,26.5908
EU,0.5,0.5,75,38.0,20,1249.0037074094712,14.247469413882841,68581.14,588.152058059819,526403.8,43575.05165986611,476.725,38.818112718162894,526.35,3.037680035816807,4107.5,346.31712345767716,545.4,74.07590701435926,1493.8,152.01565708834076,2068.3,156.73834884928448,14.87754,0.2831015531571666,14.5434,15.5015,27.454069999999994,0.12021701668233166,27.1509,27.6878
EU,0.9,0.1,75,23.0,20,1285.0687303982502,8.255451854547156,21408.955,52.17116516812692,472094.0,31424.17694705782,384.07499999999993,24.95633937499648,835.2,1.9899748742132402,3777.0,254.43938374394796,690.2,56.68474221516757,1539.6,134.46873242505114,1547.2,93.08361832245242,14.578644999999998,0.3185437653996702,14.2404,15.1662,23.04024,0.0048834823640508335,23.0317,23.0487
EU,0.9,0.1,75,26.0,20,1214.6308176349671,6.136407160522345,23926.844999999998,75.04649542117205,508152.2,31114.087702518293,438.07499999999993,25.876570000678225,788.5,2.3130067012440754,3994.6,250.7924241280027,636.9,51.84775790716509,1411.7,129.8588079415486,1946.0,102.43436923220644,14.570705,0.24200138114275313,14.3315,15.1305,25.046559999999996,0.006117957175397973,25.0306,25.0552
EU,0.9,0.1,75,29.0,20,1167.936927784549,8.25793918945593,29765.639999999996,94.42260534427085,525932.0,40804.64483364608,475.94999999999993,36.87857779253426,752.15,2.1041625412500813,4101.9,320.08716000489613,557.3,58.89066139890093,1455.3,125.97186193749776,2089.3,167.31081853843165,14.739125000000001,0.22674475710586997,14.5089,15.2311,26.702589999999997,0.005498263362190155,26.6926,26.7133
EU,0.9,0.1,75,32.0,20,1171.8816211609515,11.759970212163427,38355.65,205.2929455680349,530786.4,51311.222731874164,486.0849999999999,47.71748395504523,675.0,2.898275349237888,4130.4,396.8932350141534,539.3,56.89384852512616,1454.6,136.18384632547284,2136.5,224.76020555249545,14.885989999999998,0.28481044380429604,14.613,15.6324,27.76725,0.0101316583045424,27.7452,27.7866
EU,0.9,0.1,75,35.0,20,1214.9820893688789,11.561356105357527,57444.77,457.67773061402096,536913.4,31708.62502916202,489.43,29.93643432341266,636.0,3.687817782917155,4187.6,244.54251164163665,551.2,41.77271836976856,1521.5,103.06090432360857,2114.9,142.89083245610965,14.90156,0.2699724678555204,14.6268,15.5549,28.594685,0.015415455718206907,28.5744,28.628
EU,0.9,0.1,75,38.0,20,1270.7201524048273,14.337393870850729,83630.16500000001,334.521108863103,521979.2,47083.05963889773,476.96999999999997,41.071256372309826,652.75,2.878801834096956,4067.2,374.5490088092612,534.2,68.77470465221934,1457.2,157.68500245743093,2075.8,165.58731835499964,14.855565000000002,0.18211553825799706,14.6672,15.2655,29.321824999999997,0.010435654028377744,29.2996,29.3342
EU,1.0,0.0,75,23.0,20,1282.8411366869173,11.345882878924657,23821.900000000005,3.637978807091713e-12,464389.6,50982.124622655734,380.83,41.83318180583448,928.0,0.0,3701.1,407.2141819730742,668.1,77.44798254312374,1444.1,177.96232747410335,1588.9,177.47954811752254,14.607534999999999,0.29595657160299715,14.256,15.3548,23.268000000000008,7.105427357601002e-15,23.268,23.268
EU,1.0,0.0,75,26.0,20,1206.0282860228479,7.133823235404098,28403.400000000005,3.637978807091713e-12,511302.8,36552.06183185841,447.5999999999999,31.62110055010736,928.0,0.0,4003.2,287.3815582113786,610.2,42.871435711904965,1377.4,131.82731128260184,2015.6,134.98088753597673,14.719435,0.2526539001776937,14.4692,15.3825,25.394799999999996,3.552713678800501e-15,25.3948,25.3948
EU,1.0,0.0,75,29.0,20,1176.105649419075,9.877143950508325,37545.09999999999,7.275957614183426e-12,540645.4,47376.28286431936,491.85999999999996,42.7234408726638,928.0,0.0,4212.1,371.99004018925024,551.2,64.54889619505511,1510.0,141.18356844902314,2150.9,188.8951825748873,14.77343,0.1818029650473282,14.5886,15.3497,27.1013,0.0,27.1013,27.1013
EU,1.0,0.0,75,32.0,20,1208.6670883981647,10.136029537652755,55785.69999999999,7.275957614183426e-12,530864.2,44998.0573709577,485.63500000000005,40.20562491741672,928.0,0.0,4134.0,355.87301105872024,541.3,64.36854822038477,1470.3,155.14673699436932,2122.4,165.17699597704274,14.816460000000003,0.19964903305550957,14.6496,15.4637,28.331399999999995,3.552713678800501e-15,28.3314,28.3314
EU,1.0,0.0,75,35.0,20,1284.480200314452,14.565091634321867,91288.80000000002,1.4551915228366852e-11,516057.0,32122.078136384636,473.14000000000004,29.811246200050082,928.0,0.0,4016.4,248.8474231331319,525.9,48.48700856930648,1415.1,105.46937944256618,2075.4,144.79102182110603,14.96859,0.2069750900470875,14.6811,15.361,29.125,0.0,29.125,29.125
EU,1.0,0.0,75,38.0,20,1308.30289453802,16.016394518352953,103780.0,0.0,525394.8,35781.684859156645,481.25499999999994,32.381313670078306,928.0,0.0,4091.3,280.4598188689424,534.7,44.4444597222196,1456.5,146.17232980287343,2100.1,143.92147164339306,14.970260000000001,0.2868847632761281,14.6938,15.5333,29.577599999999997,3.552713678800501e-15,29.5776,29.5776
EU,0.0,1.0,100,23.0,20,1740.7515164899655,23.419461479587444,10031.221499999998,86.03795791829322,359180.6,37760.2577591838,212.185,22.187187180893392,360.2,3.1559467676119,3400.3,359.7128160074367,2311.7,277.14059608797845,997.6,144.33655115735584,91.0,25.546036874630868,11.739270000000001,0.04448496487578687,11.7015,11.8845,16.35017,0.1629099294088611,16.0447,16.6344
EU,0.0,1.0,100,26.0,20,1558.1233638467525,27.189540063049776,12249.925,109.28887809379319,382317.6,35951.69411084824,253.535,25.720541887759673,343.05,3.138072656902641,3371.0,305.7041053044594,1299.5,127.84189454165642,1781.2,212.2662479057846,290.3,46.764409544011144,12.851485,0.34170958616199226,12.1516,13.2538,18.465074999999995,0.15342874852842925,18.1817,18.7594
EU,0.0,1.0,100,29.0,20,1312.3102714815373,18.803777820285216,17550.72,131.41402740955806,430763.8,53880.35645724701,342.095,44.273507597659346,341.75,2.5860201081971503,3531.6,433.18522597152366,535.4,64.21245985009452,2143.9,246.08980068259632,852.3,161.7767288580159,15.659299999999996,0.2482873718093613,15.2689,16.2144,21.218865,0.1958931424910019,20.9061,21.673
EU,0.0,1.0,100,32.0,20,1229.9022561052316,9.307790047416608,28273.705000000005,198.77104033284104,449667.4,30954.263093150836,388.765,27.478432906554183,342.55,2.519424537468824,3512.8,237.3464977622379,567.5,40.60972789862055,1099.1,115.87316341586606,1846.2,156.23559133564927,18.25755,0.17039618980481927,17.9278,18.5996,23.718395,0.09795018363943951,23.5633,23.8596
EU,0.0,1.0,100,35.0,20,1188.6801696159537,13.90603629905811,49701.15,521.2774515553112,487709.8,38371.199167604864,452.475,36.32631105686346,343.4,3.8,3697.6,290.2795893617049,536.3,53.76718329985308,625.1,56.350598932043305,2536.2,210.5686586365597,20.569615,0.23143351156433692,20.095,21.0044,25.98317,0.13270013225313707,25.7957,26.2527
EU,0.0,1.0,100,38.0,20,1199.2624226748605,8.072646188453108,87081.41,715.6826523676536,517544.8,28865.99967020023,504.34,27.39768968362113,341.25,3.84545185901475,3888.2,219.2997036021709,467.1,39.61047841165264,637.6,44.91146846853262,2783.5,150.82158333607296,22.368065000000005,0.26988076492221524,21.9537,22.851,27.579679999999996,0.12563248226473894,27.2798,27.8309
EU,0.1,0.9,100,23.0,20,1752.2679585904975,19.4277768478296,10021.015500000001,87.40392362331355,351554.4,38192.66755595895,206.51500000000001,23.257800304414,359.8,3.2186953878862163,3337.5,356.26107000344564,2314.1,225.40672128399368,934.1,144.89509998616242,89.3,23.179948231176017,11.734244999999998,0.0391012976127392,11.7001,11.8493,16.298774999999996,0.11320191197590285,16.0372,16.5191
EU,0.1,0.9,100,26.0,20,1552.897632118694,20.61077998719619,12289.46,143.41091102144227,382385.6,34175.281977476065,254.285,23.347061378254864,344.2,4.1303752856126765,3362.4,299.6929094923669,1231.1,167.44488645521548,1859.4,181.84179937517118,271.9,42.64961899009181,12.842755,0.33015305007677864,12.2993,13.6721,18.524644999999996,0.14140301791333865,18.2355,18.7766
EU,0.1,0.9,100,29.0,20,1320.1589736059232,17.492464809447736,17521.93,185.46547953729805,416115.2,33974.39995290572,328.735,28.492582806758676,341.2,3.7629775444453557,3416.0,271.76239622140514,524.5,52.6151118976288,2085.4,166.5918365346874,806.1,124.71002365487706,15.596720000000001,0.38124516600214076,14.7235,16.2764,21.15296,0.16187815294226726,20.8009,21.469
EU,0.1,0.9,100,32.0,20,1232.0804718437453,12.155049928168188,28250.420000000002,219.16539325358858,459431.8,37832.76020540928,396.06999999999994,33.71642181489608,342.25,2.754541704167864,3595.6,294.1765456320405,584.8,56.325482687678765,1155.1,117.22538121072586,1855.7,179.7835086986568,18.198055,0.22925291813846088,17.8562,18.639,23.705244999999998,0.13620854038935998,23.3975,23.9808
EU,0.1,0.9,100,35.0,20,1187.5368922722485,11.072373663443035,49752.92,531.094904513308,491925.0,30330.505538154157,456.33000000000004,28.531738467888704,343.7,3.7828560638755477,3727.3,227.2278812117914,533.1,43.28729605785051,631.6,54.58791074954234,2562.6,170.03540807725904,20.59282,0.280838189354653,20.0822,21.0126,25.965925,0.1280820005894664,25.628,26.2228
EU,0.1,0.9,100,38.0,20,1197.4941277152523,12.477210067075324,86963.74499999998,491.01829240365475,520097.0,30872.898351142867,507.2500000000001,30.57960921921665,339.75,2.094636006565341,3902.3,229.87063753337443,457.3,34.87850340825993,632.2,34.795976778932356,2812.8,179.2767692703101,22.36503,0.24718746752212195,21.7421,22.6999,27.5485,0.12284852461466553,27.3338,27.8743
EU,0.5,0.5,100,23.0,20,1714.289930305607,28.941298432344933,10037.224,69.43738275597663,370256.0,45594.6773735707,222.09499999999997,28.427723704158936,360.35,2.593742469868587,3485.5,421.5413977298078,2303.7,269.9668683375795,1060.1,187.5051732619663,121.7,31.516820905668766,11.77586,0.0763929473184533,11.7026,11.9782,16.669315000000005,0.13001754602744953,16.471,16.896
EU,0.5,0.5,100,26.0,20,1493.3697968670613,34.039582043419706,12495.460000000003,164.17633629728712,389198.4,40985.81384625661,269.46000000000004,30.873538831821666,350.05,4.695476546635069,3378.4,347.44530504814713,1118.0,167.81179934676823,1879.2,231.03194584299376,381.2,78.24678907150121,13.16902,0.4369088870691461,12.1516,13.8258,19.121380000000002,0.3547567597664635,18.4838,19.7828
EU,0.5,0.5,100,29.0,20,1258.6255258371932,11.463319381334015,17969.609999999993,217.88572211138586,445528.2,35904.47538622448,368.4150000000001,30.215033923528857,350.05,4.4212554778026565,3602.9,288.60109147402756,515.5,45.40869960701363,1972.8,191.2479019492763,1114.6,133.30431350860331,15.94638,0.3545152388826182,15.1697,16.516,22.158095000000003,0.2844240311137576,21.6504,22.9209
EU,0.5,0.5,100,32.0,20,1184.5439582415981,8.04994279417343,29347.735000000004,363.58334020551604,499318.2,43190.981122915,446.38,37.07038710345496,355.9,4.646504062195577,3849.3,339.5952149250634,600.4,73.81761307438761,948.4,105.78582135617232,2300.5,190.04407383551847,18.683539999999997,0.22937373520087254,18.1855,19.1131,24.952644999999997,0.1639802289149518,24.6233,25.2137
EU,0.5,0.5,100,35.0,20,1153.2703675290911,11.59668428152614,51547.99,683.6590479910288,528153.8,38842.312628884494,502.93,37.34454578650006,356.7,4.88978527135906,3983.3,293.1977319148291,528.5,52.40562946859812,646.4,57.624994577006255,2808.4,212.63734385098024,20.871125,0.3720043909351073,20.2818,21.5267,26.912135,0.14375502521651173,26.6722,27.1466
EU,0.5,0.5,100,38.0,20,1194.4975376718223,12.592170712646471,87272.05,595.3102388670961,517369.2,35476.19835551718,506.535,34.51460958782527,355.4,3.484250278036869,3883.4,268.2492124871944,452.5,38.37121316820723,643.8,68.10256970188424,2787.1,180.74122385333123,22.554055,0.26495513483418304,21.9591,22.9664,28.122155000000003,0.07849551882114053,27.9452,28.2496
EU,0.9,0.1,100,23.0,20,1216.7954145168453,6.193426159312491,19308.11,178.86904958656189,469935.6,38768.47426247259,402.18500000000006,33.058815390149725,707.05,6.822572828486333,3678.2,306.33373957172915,611.5,55.594514117851595,1157.4,116.80428074347276,1909.3,147.27019386148712,18.740744999999997,0.05743854520267708,18.6171,18.8756,23.284495000000003,0.01987300870527642,23.2561,23.3281
EU,0.9,0.1,100,26.0,20,1141.057893583703,6.086749112184836,23759.855,100.50290779375509,484957.4,34983.56545065125,445.93,32.01971423982418,685.9,3.080584360149872,3681.3,264.56173192659594,547.4,43.8,622.8,53.61865347059734,2511.1,187.4699709286797,20.917839999999998,0.043488738772238376,20.8583,21.0081,25.515034999999997,0.006754722422128283,25.5034,25.5276
EU,0.9,0.1,100,29.0,20,1094.3444206992103,4.751028014873977,31053.590000000004,162.79536203467214,492485.8,36135.22222928759,478.495,34.22911735642624,626.0,3.591656999213594,3700.0,276.10360374323255,444.9,55.079851125434246,606.3,43.04079460233048,2648.8,187.33755629878382,22.306324999999998,0.04596642116806598,22.2147,22.4002,27.221954999999998,0.009435649156258306,27.2025,27.2368
EU,0.9,0.1,100,32.0,20,1104.395534277713,8.018462384811754,45644.66,334.3747888223643,495714.6,34669.63155904602,490.41499999999996,34.636170039425544,571.1,4.657252408878007,3712.9,258.4054759481695,411.0,37.46198072713187,610.6,51.91570090059461,2691.3,194.45233349075554,23.629095,0.06040401869909042,23.5249,23.7201,28.487685000000006,0.012078504667383454,28.4593,28.5095
EU,0.9,0.1,100,35.0,20,1152.7729461623599,8.182235328068275,71793.43999999999,436.9125237390196,511717.4,29475.69507984502,506.37,28.589090576651785,508.75,3.344772040064913,3832.8,223.83243732756875,416.6,36.97620856713138,645.9,48.70923936995937,2770.3,153.9354085322802,23.933480000000003,0.09626046748276253,23.7893,24.1327,29.287280000000003,0.01586463362325194,29.2611,29.3198
EU,0.9,0.1,100,38.0,20,1223.6433610900783,14.852620084701524,106496.4,586.5949539503388,507282.4,34890.67947518363,502.00999999999993,34.50369400513515,513.5,4.759201613716317,3801.8,261.72497014996486,423.2,34.90214893097558,634.2,61.32829689466356,2744.4,184.7567048851002,24.719875,0.06677573567546802,24.5228,24.8447,29.988745,0.014498361114277764,29.9538,30.0226
EU,1.0,0.0,100,23.0,20,1222.7713976169316,10.992222938158973,24492.775,13.015447552811997,451104.2,41980.86515497268,389.21999999999997,36.932608897829034,905.85,0.47696960070847283,3501.6,323.6470917527299,587.5,55.414348322433604,921.5,87.39994279174329,1992.6,200.1220627517116,19.409929999999996,0.007976785066679428,19.4081,19.4447,23.739899999999995,3.552713678800501e-15,23.7399,23.7399
EU,1.0,0.0,100,26.0,20,1131.7848855536492,8.092396202854362,30838.1,12.511634585456608,492205.2,36771.86261477654,462.3449999999999,35.05623304064486,905.85,0.35707142142714254,3716.6,275.3885255416427,513.6,43.130499649320086,588.8,45.41101188037985,2614.2,207.112433233739,21.6123,0.0,21.6123,21.6123,25.964299999999998,3.552713678800501e-15,25.9643,25.9643
EU,1.0,0.0,100,29.0,20,1106.9625015132674,7.597950447026481,43489.155,23.85169752868776,505488.4,45480.57951961474,496.215,44.272590561203884,905.65,0.47696960070847283,3794.0,343.0032069820922,431.2,43.41151920861559,649.4,80.01024934344349,2713.4,233.51154147065193,23.3605,0.0,23.3605,23.3605,27.7423,0.0,27.7423,27.7423
EU,1.0,0.0,100,32.0,20,1151.028751573157,8.298424723883114,68764.61000000002,42.91891075039071,495295.8,29387.82992941126,490.25,28.932689124932715,905.9,0.5385164807134504,3711.5,221.09262764732793,407.0,35.695938144276305,628.6,46.733713740724696,2675.9,156.55347329267403,24.4769,0.0,24.4769,24.4769,29.0178,0.0,29.0178,29.0178
EU,1.0,0.0,100,35.0,20,1246.9291561010161,19.45133395227137,117955.2,71.66212388702975,507401.4,41369.222052632314,502.14499999999987,40.930532307801705,905.8,0.5099019513592784,3802.7,309.72973702891363,421.7,45.89673190979941,637.6,46.504193359309006,2743.4,231.19783736012758,25.081700000000005,3.552713678800501e-15,25.0817,25.0817,29.836800000000004,3.552713678800501e-15,29.8368,29.8368
EU,1.0,0.0,100,38.0,20,1286.6415414190444,18.311265470323807,136210.9,88.29207212428533,499539.2,28504.366363067955,494.51000000000005,28.44067333942711,905.9,0.3,3742.7,212.68782287662827,418.2,35.05367313135672,614.7,42.817169453386335,2709.8,161.41858629042693,25.341900000000003,3.552713678800501e-15,25.3419,25.3419,30.296299999999995,3.552713678800501e-15,30.2963,30.2963


==> data/IT_raw/aggregated_IT.csv <==
topology,scenario,alpha,beta,hcf_budget,pout_max,n_runs,mean_W_per_Tbps,std_W_per_Tbps,mean_P_OA_W,std_P_OA_W,mean_P_TXP_W,std_P_TXP_W,mean_T_Tbps,std_T_Tbps,mean_SNR_min,std_SNR_min,min_SNR_min,max_SNR_min,mean_SNR_avg,std_SNR_avg,min_SNR_avg,max_SNR_avg,mean_N_OA,std_N_OA,mean_N_TXP_total,std_N_TXP_total,mean_N_TXP_type1,std_N_TXP_type1,mean_N_TXP_type2,std_N_TXP_type2,mean_N_TXP_type3,std_N_TXP_type3,mean_N_TXP_type4,std_N_TXP_type4,mean_N_TXP_type5,std_N_TXP_type5
IT,SMF,0.1,0.9,0,23.0,15,1308.6642438201432,19.935129215435,7190.8200000000015,1.8189894035458565e-12,218968.93333333332,13282.076642185473,172.93333333333334,11.68335948641866,15.512086666666665,0.14619138080688016,15.3655,15.8327,20.4126,0.0,20.4126,20.4126,320.0,0.0,1884.1333333333334,114.82036211210779,301.46666666666664,33.38236393999416,1233.7333333333333,55.241852088993376,280.26666666666665,39.85217127780562,0.0,0.0,68.66666666666667,11.446493883378537
IT,SMF,0.1,0.9,0,26.0,5,1301.252710685209,19.39083381537345,7190.82,0.0,222726.0,20233.17663640586,176.92000000000002,17.98592783261403,15.66592,0.2859169417855472,15.3655,16.0604,20.4126,0.0,20.4126,20.4126,320.0,0.0,1918.4,174.55497701297435,316.0,41.14365078599613,1239.2,84.9809390392928,291.6,51.27806548613159,0.0,0.0,71.6,12.026637102698327
IT,HCF,0.0,1.0,25,23.0,20,1243.902547843189,19.140954451497723,6635.089999999999,9.094947017729282e-13,225086.2,25478.130260284015,186.375,21.153483755637037,16.205429999999996,0.1246140846774552,16.0287,16.393,20.938699999999997,3.552713678800501e-15,20.9387,20.9387,287.0,0.0,1948.1,215.8068349241979,298.2,38.02578072834271,1205.6,119.28050972392765,344.3,57.82828027877017,0.0,0.0,100.0,15.20526224699857
IT,HCF,0.0,1.0,25,26.0,20,1167.7621723646694,20.930438126431383,6900.399999999999,9.094947017729282e-13,240715.3,23432.30210009251,212.15,21.009557348978106,16.50325,0.224158621293048,15.9356,16.8231,22.0591,0.0,22.0591,22.0591,287.0,0.0,2084.2,200.68173808296558,327.3,33.65872843706369,1142.9,111.08820819510952,482.1,65.04298578632442,0.0,0.0,131.9,22.58738586025395
IT,HCF,0.0,1.0,25,29.0,20,1094.8050799888474,19.170965153579,7429.76,0.0,236578.3,21002.361650776325,222.98999999999995,20.223844837221232,16.60821,0.17242030593871469,16.1912,16.9897,22.9155,0.0,22.9155,22.9155,287.0,0.0,2097.6,189.18942888015707,324.7,41.83909654856328,1067.8,101.60885788158433,507.6,62.04063184720155,0.0,0.0,197.5,27.06196593006502
IT,HCF,0.0,1.0,25,32.0,20,1086.6895974790937,15.725306900012498,8485.980000000001,1.8189894035458565e-12,238020.7,20685.243438499823,226.81,18.441607847473602,16.683685000000004,0.16135960546245734,16.2955,16.9152,23.544199999999996,3.552713678800501e-15,23.5442,23.5442,287.0,0.0,2118.3,177.47143432113236,336.3,27.815643080827734,1038.0,106.80074906104358,532.7,46.884005801552405,0.0,0.0,211.3,19.269405802982096
IT,HCF,0.0,1.0,25,35.0,20,1093.609566789943,17.22440875899643,10593.399999999998,1.8189894035458565e-12,235773.5,17896.750083464874,225.33499999999998,16.6954267690287,16.648320000000002,0.21410103829734217,16.1928,17.0624,23.987399999999997,3.552713678800501e-15,23.9874,23.9874,287.0,0.0,2089.5,155.13977568631455,332.4,30.13038333642637,977.2,95.61045967884476,571.4,49.026931374500684,0.0,0.0,208.5,17.887146222916613
IT,HCF,0.0,1.0,25,38.0,20,1108.332017226775,23.11038585522016,14476.799999999997,1.8189894035458565e-12,233075.0,24978.620254129328,223.64000000000001,24.676190954035025,16.728415000000002,0.1634973891993386,16.4082,16.9636,24.296699999999998,3.552713678800501e-15,24.2967,24.2967,291.0,0.0,2075.2,225.9472504811687,330.9,42.130630187548824,975.4,116.40292092555066,553.9,62.4226721632453,0.0,0.0,215.0,32.523837411966014
IT,HCF,0.1,0.9,25,23.0,20,1241.6697286213418,18.793504568507647,6635.089999999999,9.094947017729282e-13,225355.2,13726.896727228626,186.895,11.619013512342605,16.173384999999996,0.11939093464329723,16.0291,16.4233,20.938699999999997,3.552713678800501e-15,20.9387,20.9387,287.0,0.0,1952.0,119.8415620725965,299.6,28.316779477899676,1200.6,70.75620114166674,349.0,37.63243282064023,0.0,0.0,102.8,13.948476619330155
IT,HCF,0.1,0.9,25,26.0,20,1153.6602712535957,16.523630812222347,6900.399999999999,9.094947017729282e-13,243183.8,21773.330823739394,216.83,19.14604658930924,16.485075000000002,0.2914115712784929,15.7356,16.8896,22.0591,0.0,22.0591,22.0591,287.0,0.0,2117.4,186.78661622289752,329.0,41.32069699315345,1154.5,94.57880312205266,485.9,68.38267324403164,0.0,0.0,148.0,18.825514601200148
IT,HCF,0.1,0.9,25,29.0,20,1098.3954224580375,20.074546980042445,7429.76,0.0,246391.4,18826.113705170275,231.20499999999998,18.150853285727372,16.517895,0.29175780790751776,16.0549,16.9645,22.9155,0.0,22.9155,22.9155,287.0,0.0,2179.9,166.4781967706282,336.9,31.625780622776727,1117.2,92.66153463007183,526.2,56.896045556787165,0.0,0.0,199.6,25.904439773907484
IT,HCF,0.1,0.9,25,32.0,20,1098.7544732818371,17.728915839820107,8485.980000000001,1.8189894035458565e-12,237044.7,24418.86998429698,223.49500000000003,22.324369531971104,16.62278,0.28191665541432626,15.7945,17.0523,23.544199999999996,3.552713678800501e-15,23.5442,23.5442,287.0,0.0,2097.1,210.0347352225341,330.2,35.79329546158051,1024.8,108.16542885783794,543.2,67.0742871747438,0.0,0.0,198.9,23.207541877587985
IT,HCF,0.1,0.9,25,35.0,20,1098.1056386237879,17.131314792986505,10593.399999999998,1.8189894035458565e-12,233028.4,24352.28119581408,221.82,21.501502273097103,16.73769,0.15444239670505006,16.4133,17.0225,23.987399999999997,3.552713678800501e-15,23.9874,23.9874,287.0,0.0,2064.3,207.24987334133644,324.2,41.36616975258889,989.8,103.61447775287003,548.1,74.72743806661647,0.0,0.0,202.2,21.660101569475614
IT,HCF,0.1,0.9,25,38.0,20,1107.3797347754287,20.143793751495384,14476.799999999997,1.8189894035458565e-12,242894.7,16324.986790500017,232.48000000000002,15.02949100934559,16.669919999999998,0.2507151144227247,16.1831,16.9584,24.296699999999998,3.552713678800501e-15,24.2967,24.2967,291.0,0.0,2158.0,143.27456159416437,340.0,30.528675044947494,1017.7,77.48877338040653,580.2,51.111251207537464,0.0,0.0,220.1,25.55366901249212
IT,HCF,0.5,0.5,25,23.0,20,1159.944484569723,18.998221301600218,6744.17,0.0,243411.5,21546.28932206193,215.625,17.70030720072394,16.429,0.2542813127227402,15.9517,16.849,21.938499999999998,3.552713678800501e-15,21.9385,21.9385,291.0,0.0,2116.2,184.94637060510271,323.2,42.73827324541785,1204.8,106.65533273118602,450.7,53.71135820289783,0.0,0.0,137.5,18.802925304324326
IT,HCF,0.5,0.5,25,26.0,20,1122.010912773338,12.066079106110246,6970.390000000001,9.094947017729282e-13,230116.9,17776.682384235817,211.37000000000003,16.508637133331153,16.590539999999997,0.13162789370038588,16.2582,16.822,22.6089,0.0,22.6089,22.6089,289.0,0.0,2027.0,157.59124341155507,323.5,26.121829951211307,1057.5,99.15417288243596,476.1,44.63843635254264,0.0,0.0,169.9,18.89417899777601
IT,HCF,0.5,0.5,25,29.0,20,1106.8472756457854,20.18669332485124,7429.76,0.0,232359.2,17511.531005597426,216.85999999999999,18.2288068726398,16.598010000000006,0.19874362354551148,16.192,16.8414,22.9155,0.0,22.9155,22.9155,287.0,0.0,2056.0,160.72585355194104,319.3,27.599094188034506,1068.4,84.52360617011085,483.1,48.35897021236081,0.0,0.0,185.2,26.588719412562916
IT,HCF,0.5,0.5,25,32.0,20,1097.423523875444,18.91208644400468,8485.980000000001,1.8189894035458565e-12,235057.3,21060.50725196333,222.01499999999996,19.86661206647978,16.693385,0.2435046042172509,15.8925,17.0588,23.544199999999996,3.552713678800501e-15,23.5442,23.5442,287.0,0.0,2084.2,186.36297915626912,331.5,34.12257317378043,1021.7,110.21302100931632,530.7,52.49485689093742,0.0,0.0,200.3,24.068859549218363
IT,HCF,0.5,0.5,25,35.0,20,1095.3048538481614,14.005252211829513,10593.399999999998,1.8189894035458565e-12,239237.6,14722.85709500707,228.135,13.823902307235828,16.691935,0.2377127768442414,16.2599,17.0444,23.987399999999997,3.552713678800501e-15,23.9874,23.9874,287.0,0.0,2125.0,129.70350804816346,337.5,31.55867551086389,1016.5,75.0543136668373,558.4,53.91326367416463,0.0,0.0,212.6,18.890209104189395
IT,HCF,0.5,0.5,25,38.0,20,1104.5341659616315,22.82354218541226,14476.799999999997,1.8189894035458565e-12,239628.6,23127.20766629642,230.14500000000004,21.381475042662515,16.632844999999996,0.2750291338658507,16.24,17.226,24.296699999999998,3.552713678800501e-15,24.2967,24.2967,291.0,0.0,2127.4,197.7322431977142,326.3,31.819962287846916,1002.0,106.17344300718518,580.1,69.4074203525819,0.0,0.0,219.0,27.19191056178289
IT,HCF,0.9,0.1,25,23.0,20,1144.3350692417857,21.28247175326673,7033.7699999999995,9.094947017729282e-13,233441.3,19878.14132432909,210.175,17.41260678359217,16.425015,0.22782511554918633,16.0285,16.7052,22.162300000000002,3.552713678800501e-15,22.1623,22.1623,302.0,0.0,2039.4,170.6998535441668,308.1,31.890280651007135,1131.9,101.63163877454697,450.7,57.29668402272508,0.0,0.0,148.7,20.07261816505261
IT,HCF,0.9,0.1,25,26.0,20,1109.2318068084828,13.333730326438367,7267.5,0.0,241251.8,21519.515430418036,224.055,19.160936172327276,16.521175000000003,0.29623538423861506,15.8907,17.0353,22.935400000000005,3.552713678800501e-15,22.9354,22.9354,298.0,0.0,2125.6,182.15992973209012,340.1,28.202659449066147,1067.5,108.49308733739676,532.0,53.20150373814635,0.0,0.0,186.0,17.123083834403193
IT,HCF,0.9,0.1,25,29.0,20,1093.219749181284,15.289324999100488,7672.799999999998,1.8189894035458565e-12,249994.4,24996.362684198673,235.705,22.652758662026134,16.579704999999997,0.3364785171077049,15.8293,17.0993,23.4828,0.0,23.4828,23.4828,292.0,0.0,2212.2,218.64025246966762,351.8,42.14214042974087,1079.1,107.41969093234258,571.9,70.10128386841428,0.0,0.0,209.4,25.21983346495373
IT,HCF,0.9,0.1,25,32.0,20,1097.9392357940467,16.568798056781706,8796.94,0.0,235746.9,16424.231555540126,222.795,15.530437051158607,16.70326,0.24939439929557375,16.2519,17.0211,23.925799999999995,3.552713678800501e-15,23.9258,23.9258,291.0,0.0,2085.9,143.8853362924798,327.2,27.04366839021659,1005.6,83.68894789636204,552.0,55.06359959174482,0.0,0.0,201.1,20.81802103947443
IT,HCF,0.9,0.1,25,35.0,20,1094.8905077879924,20.231904046886296,11134.200000000003,1.8189894035458565e-12,241791.0,19114.462079797067,231.195,19.03324657014667,16.626424999999998,0.25355363904901806,16.0955,16.9223,24.2414,0.0,24.2414,24.2414,291.0,0.0,2148.4,175.4304420561038,335.1,35.55544965262006,1024.9,106.30611459365825,570.0,43.90444168874033,0.0,0.0,218.4,29.54048070021881
IT,HCF,0.9,0.1,25,38.0,20,1104.8690331453374,18.927347784266157,14800.200000000003,1.8189894035458565e-12,240382.6,29020.879125898307,231.15499999999997,27.709700016420246,16.65772,0.2503471641541001,16.0919,17.0906,24.441700000000004,3.552713678800501e-15,24.4417,24.4417,295.0,0.0,2139.3,254.73537249467338,339.4,38.06888493244844,996.7,135.8635712764831,580.2,75.63041716135116,0.0,0.0,223.0,31.821376463000465
IT,HCF,1.0,0.0,25,23.0,20,1144.4343270359186,18.33752078527289,7317.660000000001,9.094947017729282e-13,243729.0,25044.355591629825,219.45499999999998,22.330371134399005,16.405365,0.2871792702738135,15.8058,16.7548,22.225199999999994,7.105427357601002e-15,22.2252,22.2252,313.0,0.0,2128.1,215.31973899296833,328.5,36.49040969898803,1163.0,118.26495677080341,481.8,73.4571984219382,0.0,0.0,154.8,21.876014262200506
IT,HCF,1.0,0.0,25,26.0,20,1105.2132295691601,18.12382501540296,7744.760000000002,1.8189894035458565e-12,238363.1,14657.42598787386,222.75,13.755344415898863,16.63864,0.27175479830170396,16.1154,17.1208,23.029800000000005,3.552713678800501e-15,23.0298,23.0298,313.0,0.0,2100.2,129.4757120080828,330.1,27.132821452993053,1043.5,78.81592478680942,538.5,46.74986630996928,0.0,0.0,188.1,23.727410309597634
IT,HCF,1.0,0.0,25,29.0,20,1101.5729014834858,15.971873253906262,8596.959999999997,1.8189894035458565e-12,244774.9,18222.957789283275,230.05499999999998,16.935597863671653,16.676765,0.1848767786256564,16.1922,16.9348,23.616899999999998,3.552713678800501e-15,23.6169,23.6169,313.0,0.0,2159.5,162.20588768599,340.3,27.358910797032838,1049.5,108.08492031731346,569.6,55.388085361384356,0.0,0.0,200.1,21.009283662228942
IT,HCF,1.0,0.0,25,32.0,20,1100.7012195965208,15.188953479805582,10297.299999999997,1.8189894035458565e-12,235526.4,22778.317871168623,223.35999999999999,20.656897153251258,16.631240000000002,0.2623174896952169,16.211,17.106,24.0317,0.0,24.0317,24.0317,313.0,0.0,2083.0,194.11079310538094,333.6,37.097708824130905,981.4,99.30377636323807,566.4,72.2373864422018,0.0,0.0,201.6,21.284736315021615
IT,HCF,1.0,0.0,25,35.0,20,1105.5331558990088,18.509894560307753,13682.4,0.0,243224.6,15469.231022904789,232.46999999999997,14.973413104566376,16.648925,0.25936701192518713,16.13,17.0431,24.310499999999998,3.552713678800501e-15,24.3105,24.3105,313.0,0.0,2161.7,137.32774665012164,347.7,29.136060131733668,1007.4,91.88492803501562,585.8,50.24698995959857,0.0,0.0,220.8,23.155129021450087
IT,HCF,1.0,0.0,25,38.0,20,1110.048746097582,21.679473897155795,15929.799999999997,1.8189894035458565e-12,233596.6,20051.925055714724,224.87000000000003,18.511998811581638,16.777465,0.22518898568757745,16.1952,17.1316,24.511900000000004,3.552713678800501e-15,24.5119,24.5119,313.0,0.0,2073.5,174.20318596397715,330.7,35.565573241549195,942.2,84.47461157057782,585.8,54.4422629948462,0.0,0.0,214.8,23.198275797998434
IT,HCF,0.0,1.0,50,23.0,20,1181.4214741715107,22.08675679934865,5807.790500000001,9.3671358883065,222525.4,24411.189386017224,193.50999999999996,22.363807815307304,15.994064999999997,0.28074639138375385,15.7316,16.9915,21.45404,0.0654638785896469,21.3565,21.6331,240.15,0.3570714214271425,1954.0,212.37796495870282,295.9,46.439099905144595,1161.3,104.2770828130515,359.2,64.09804989233291,0.0,0.0,137.6,20.32338554473639
IT,HCF,0.0,1.0,50,26.0,20,932.6035079236553,19.0242555267019,6575.509,25.235563972298976,220146.9,21125.208216488663,243.36499999999995,24.671872142178422,17.585005,0.13468066110247606,17.3024,17.8772,24.476360000000003,0.06637181178783669,24.3465,24.589,245.2,0.7483314773547882,2086.0,206.08930103234374,323.5,35.377252578457814,856.2,101.40986145341093,545.0,51.55773462827862,0.0,0.0,361.3,47.31289464828801
IT,HCF,0.0,1.0,50,29.0,20,878.6310312049094,17.272707536540604,7618.337999999999,33.072110244131615,210860.4,17564.967265554467,248.805,21.074379587546577,17.63445,0.1887832924281165,17.1992,18.1316,25.690634999999997,0.05830332987917612,25.5706,25.7985,240.8,0.6782329983125269,2068.0,171.06957648863224,312.0,31.723808094237363,821.1,73.8389463630136,506.3,50.40743992705839,0.0,0.0,428.6,43.58485975657143
IT,HCF,0.0,1.0,50,32.0,20,854.1956004607506,20.303517649830393,9785.052000000001,21.48501072841262,202643.9,16972.96218666618,248.99,22.83834275949111,17.63495,0.17038698747263592,17.3862,17.9877,26.526395,0.05161711416768681,26.4196,26.6175,238.1,0.30000000000000004,2036.2,178.73768489045614,307.1,34.62065857259217,795.2,71.37898850502157,467.6,52.663459817980055,0.0,0.0,466.3,56.05095895700626
IT,HCF,0.0,1.0,50,35.0,20,862.5492305603118,17.727062863462947,14424.84,63.37325461107405,201260.6,11646.710507263413,250.23499999999999,15.708764273487589,17.785715,0.19547594295718335,17.3092,18.2067,27.671215000000007,0.04204633485810583,27.6022,27.7608,238.5,0.5,2037.3,118.75567354867724,313.0,21.076052761368768,783.6,54.44483446572319,461.5,40.382545734512576,0.0,0.0,479.2,40.09688267184869
IT,HCF,0.0,1.0,50,38.0,20,893.2984384016912,19.9161798269851,22718.805,90.39841522394063,196054.4,13031.337837689574,245.01,15.324943719309381,17.80575,0.21114074808051647,17.4513,18.1322,28.519394999999996,0.04622246721022162,28.4304,28.5841,242.0,0.0,1987.8,126.64738449727258,295.4,29.752983043721855,780.3,67.01723658880601,441.1,45.11529674068431,0.0,0.0,471.0,37.0
IT,HCF,0.1,0.9,50,23.0,20,1168.9120427516084,27.52463761694854,5814.671,13.014353575955939,213719.1,18767.861247089397,187.99,17.3047074520201,16.174539999999997,0.32100046635480145,15.7257,16.8388,21.49846,0.0774539179125238,21.3532,21.6331,240.4,0.4898979485566356,1887.1,165.80286487271562,287.1,34.95411277661042,1113.3,82.82578101050423,342.8,51.01921206761234,0.0,0.0,143.9,25.73305267549888
IT,HCF,0.1,0.9,50,26.0,20,935.2177449962749,22.322439214468222,6587.344999999999,29.0103222146876,218815.1,21984.709581661526,241.02000000000004,22.81040552028832,17.63112,0.1905549359108811,17.22,17.9596,24.496924999999997,0.08083746578783894,24.3465,24.5992,245.55,0.8645808232895292,2066.9,197.49073395984936,318.8,32.08987379221053,841.8,100.1956086862094,552.2,67.71676306499005,0.0,0.0,354.1,38.70645940925106
IT,HCF,0.1,0.9,50,29.0,20,879.8948749110116,20.314813445575382,7620.776,35.15119192858176,208797.5,15049.061390997114,246.025,16.95546740729963,17.675914999999996,0.1532022006206177,17.3553,17.9601,25.694055,0.05335458251172084,25.5674,25.7985,240.85,0.7262919523166975,2046.9,139.17108176629222,304.7,21.84742547761635,830.6,73.6942331529408,489.9,51.51106677210248,0.0,0.0,421.7,35.89024937221808
IT,HCF,0.1,0.9,50,32.0,20,851.0308446518575,19.562279423250335,9787.506,34.12500672527404,203484.3,16154.183870130984,250.84500000000003,21.09932404130521,17.693234999999998,0.16581989107160802,17.4297,18.0852,26.494829999999997,0.05657818572559565,26.3647,26.587,238.15,0.47696960070847283,2046.2,167.28765644840624,304.7,32.43624515877262,799.3,78.53731597145398,470.9,43.16700128570434,0.0,0.0,471.3,50.47880743440756
IT,HCF,0.1,0.9,50,35.0,20,861.876472818148,17.179332014484817,14398.745,69.59599467641823,201818.3,19351.01915946548,250.935,22.801409495906167,17.674229999999994,0.16745482704299702,17.4499,18.0566,27.658775,0.029891903167915155,27.6148,27.7208,238.3,0.5567764362830022,2040.9,186.81806657815514,304.6,31.62973284743328,794.5,88.60445812711683,461.9,57.485563405084584,0.0,0.0,479.9,44.48584044389855
IT,HCF,0.1,0.9,50,38.0,20,893.5495960991872,26.567763389697525,22747.344999999998,99.29112485514474,203048.2,21049.620252156572,253.175,26.982306702726515,17.730645000000003,0.2894918020860005,17.3117,18.3847,28.540215,0.05070631395595612,28.4313,28.6167,242.05,0.2179449471770337,2052.7,217.71658182141294,307.1,38.30130546078031,786.5,91.88443829071385,474.9,55.55708775664902,0.0,0.0,484.2,63.81191111383517
IT,HCF,0.5,0.5,50,23.0,20,1117.8401630546755,14.550945429036922,5871.2685,15.482556402287122,225605.9,17321.4494713924,207.195,16.870787622396293,16.339734999999997,0.5316866043779926,15.8327,17.2982,22.286115000000002,0.09124037634183661,22.09,22.4126,242.45,0.5894913061275798,1984.1,149.99129974768536,291.2,32.75606814011718,1106.5,67.04886277931938,426.9,59.2704816919856,0.0,0.0,159.5,17.525695421294984
IT,HCF,0.5,0.5,50,26.0,21,920.4137329553608,21.906077439817146,6625.878571428572,24.03168588615073,222234.57142857142,15001.768964172918,248.67142857142855,15.484774176348747,17.568728571428572,0.12080370990383774,17.3609,17.9099,24.609471428571428,0.025217305903026285,24.571,24.6769,246.66666666666666,0.7126966450997985,2118.285714285714,135.19409076165553,328.76190476190476,28.99245347114735,856.4761904761905,58.547188170145155,552.7619047619048,49.9541740111253,0.0,0.0,380.2857142857143,33.03842331234931
IT,HCF,0.5,0.5,50,29.0,20,871.6791280943601,21.32823737871587,7658.8235,50.53115467461644,210498.0,17030.593013750284,250.4,20.36823507327034,17.607779999999998,0.1717930574848707,17.3206,17.9109,25.744065,0.05766974315011288,25.6081,25.8254,241.65,1.061838029079765,2077.2,164.33064230386248,317.4,32.57053883496556,829.9,74.43782640566555,490.9,55.192300187616745,0.0,0.0,439.0,45.07549223247595
IT,HCF,0.5,0.5,50,32.0,20,851.0681238894592,15.852065611771462,9955.266500000002,38.3903967516618,204229.7,21133.341546239204,251.77500000000003,25.297803758429307,17.69062,0.16845577342436216,17.4116,18.0514,26.968784999999997,0.05436077882996146,26.8523,27.0428,240.25,0.5361902647381804,2053.8,206.707426088179,306.8,33.59404709170957,802.7,94.59233584175834,471.6,59.31138170705518,0.0,0.0,472.7,49.63980257817309
IT,HCF,0.5,0.5,50,35.0,20,863.904765258065,13.479131975748167,14683.894999999999,69.89778590914024,204005.9,17542.43823959486,253.15,19.794961480134287,17.666220000000003,0.2022159776081009,17.3533,18.0777,28.003535,0.05051354546059878,27.9269,28.0997,240.35,0.5722761571129799,2062.4,164.3065427790385,305.4,30.36511155915618,822.5,79.79191688385484,452.8,54.04220572848595,0.0,0.0,481.7,33.071286639621384
IT,HCF,0.5,0.5,50,38.0,22,882.3441844852704,28.301436120622157,22903.18181818182,115.5256037593698,202396.63636363635,18268.2895092847,255.88636363636363,25.099262855067447,17.645145454545453,0.14870922123170077,17.3721,17.9018,28.714322727272727,0.0541223859903574,28.6077,28.7909,245.72727272727272,0.4453617714151233,2064.7272727272725,192.17278726523497,304.27272727272725,32.52576855102291,796.7272727272727,81.24608064291293,460.54545454545456,52.30046694796526,0.0,0.0,503.1818181818182,63.61720490818957
IT,HCF,0.9,0.1,50,23.0,20,991.0036133622995,16.01487294994244,6895.149999999999,9.094947017729282e-13,218727.9,20180.83004710163,227.82000000000002,21.578521728793195,17.550235,0.1421620001090303,17.2798,17.7541,23.5917,0.0,23.5917,23.5917,281.0,0.0,2008.0,186.0516057442128,317.2,28.65239955047395,855.0,88.69836526114786,553.1,53.338447671449906,0.0,0.0,282.7,33.54564055134437
IT,HCF,0.9,0.1,50,26.0,20,886.361162106715,14.698680587603429,7344.6995,23.98033537609517,214206.1,15768.735338954737,249.93999999999997,17.01094941500914,17.6089,0.17702471861296673,17.3864,18.0189,25.196559999999998,0.00719627681513152,25.183,25.2044,268.35,0.7262919523166975,2088.7,143.96148790562012,320.9,29.253888630402624,825.4,60.02366200091427,521.3,58.286447824515776,0.0,0.0,421.1,29.539634391779458
IT,HCF,0.9,0.1,50,29.0,20,863.0242861853201,19.722093652800414,8534.8755,39.97996816844667,215752.4,17352.523765723534,260.175,22.65632086195815,17.61231,0.24597490908627245,17.2437,18.1792,26.530295000000002,0.00738494922122037,26.5099,26.5386,260.2,0.8717797887081347,2141.0,175.42576777657266,327.1,26.581760664034277,826.6,80.42909921166593,519.3,54.689212830319654,0.0,0.0,468.0,51.291324802543365
IT,HCF,0.9,0.1,50,32.0,20,853.4497358419421,17.435967771895967,10856.46,1.8491619723539847,200685.3,12282.215049004799,248.045,16.28774002125525,17.62604,0.23880982475601747,17.3072,18.2399,27.56757,0.0019791664912285696,27.5638,27.5698,252.0,0.0,2023.0,127.59545446449101,299.0,29.020682280056754,799.0,64.39099315898149,455.7,42.70491774959881,0.0,0.0,469.3,39.80087938726982
IT,HCF,0.9,0.1,50,35.0,20,856.4033168061626,17.65621192272709,15631.450000000003,109.73601277611662,202404.0,16316.585917403187,254.82499999999996,21.21822035421444,17.714665,0.21220464715693654,17.2481,18.386,28.365369999999995,0.011533173890997667,28.3453,28.3878,247.4,0.8602325267042626,2061.5,172.52347666332255,304.1,38.07085499433917,806.1,71.92350102713299,453.7,47.270603973294016,0.0,0.0,497.6,52.19042057696029
IT,HCF,0.9,0.1,50,38.0,20,889.9343904752147,20.860926386359953,24862.595000000005,120.93307849798626,201269.1,14873.40889608028,254.33500000000004,19.16844477259436,17.70182,0.1691691508520393,17.4023,18.1401,29.1501,0.011472401666608109,29.1329,29.1684,268.45,0.8645808232895292,2052.3,153.1656293037051,305.9,29.288052171491362,792.0,67.59289903532768,456.3,41.17899950217344,0.0,0.0,498.1,47.75971105440233
IT,HCF,1.0,0.0,50,23.0,20,995.6334255009975,25.376136347658175,7533.88,0.0,224489.7,16430.316896213535,233.425,20.265361457422863,17.515520000000002,0.15897604725240835,17.1846,17.7762,23.6997,0.0,23.6997,23.6997,306.0,0.0,2059.5,163.89493585831138,327.8,31.233955881380123,875.1,78.80729661649359,568.5,44.121989982320606,0.0,0.0,288.1,43.092806824341345
IT,HCF,1.0,0.0,50,26.0,20,887.4602525643966,28.76112944854144,8533.420000000002,1.8189894035458565e-12,216290.7,12438.903862881167,253.52999999999997,15.243952899428683,17.597795,0.14201273701679035,17.3557,17.9296,25.381899999999995,7.105427357601002e-15,25.3819,25.3819,306.0,0.0,2116.1,120.5810515794252,323.3,28.20833210241258,843.2,68.29172717101245,517.5,41.94699035687781,0.0,0.0,432.1,46.145313954940214
IT,HCF,1.0,0.0,50,29.0,20,860.4471322114372,18.191167130797005,10527.700000000003,1.8189894035458565e-12,203411.8,14583.890618075822,248.695,16.836581452302006,17.59544,0.19664679605831384,17.2552,18.0713,26.7853,0.0,26.7853,26.7853,306.0,0.0,2032.0,138.07679022920544,299.0,25.6865723676788,793.2,60.396688650951724,481.6,47.66382275898566,0.0,0.0,458.2,35.966095145289266
IT,HCF,1.0,0.0,50,32.0,20,862.3403076563625,24.428602537470425,14506.9,0.0,203550.4,18481.662734721678,253.33500000000004,25.111058818775447,17.689519999999998,0.20045827396243848,17.3006,18.2296,27.883699999999997,3.552713678800501e-15,27.8837,27.8837,306.0,0.0,2057.4,194.0083503357523,306.1,29.11683361905961,802.5,91.8713774796046,465.8,44.2352800375447,0.0,0.0,483.0,59.455865984778995
IT,HCF,1.0,0.0,50,35.0,20,878.8914441087963,25.264042355880424,22417.299999999996,3.637978807091713e-12,203685.2,18399.92164548534,257.69500000000005,24.238305943279123,17.66622,0.2269065459611073,17.2323,18.1219,28.671900000000004,3.552713678800501e-15,28.6719,28.6719,306.0,0.0,2081.8,184.89229297079962,305.7,27.190255607478203,821.6,87.82619199304955,446.9,60.088185194761884,0.0,0.0,507.6,55.218112970292644
IT,HCF,1.0,0.0,50,38.0,20,898.0102843613629,15.94347239009911,27831.7,0.0,196452.0,17852.087183295964,249.87999999999997,20.85463018132904,17.762909999999998,0.2392644518101258,17.4201,18.3935,29.2591,0.0,29.2591,29.2591,308.0,0.0,2011.6,174.5515396666555,297.0,31.269793731331198,778.5,75.93912035308284,440.3,47.90939365093238,0.0,0.0,495.8,41.46275437063968
IT,HCF,0.0,1.0,75,23.0,20,1167.3004388523766,24.83755431391412,5138.061499999999,21.60748048130555,198316.7,16916.24853535795,174.44,15.781172326541522,15.367679999999996,0.33211734161287004,15.045,16.0737,21.685605,0.09517326029405562,21.3971,21.8304,201.4,0.7999999999999999,1784.9,154.32754128800212,308.4,45.283992756823025,1031.1,85.29824148245964,286.7,38.77769977706259,0.0,0.0,158.7,22.25556110278957
IT,HCF,0.0,1.0,75,26.0,20,737.0024680860672,39.818063385542054,6360.027499999999,74.11924944810205,186866.9,15420.02160147644,262.66499999999996,22.19315829259098,18.626635,0.4328266596167566,18.155,20.2294,25.730935,0.2843058234982184,25.0504,26.0582,210.75,2.1880356487041066,2010.5,156.98264235258623,304.6,28.31324778261936,616.9,95.250144356846,486.9,61.75265176492423,0.0,0.0,602.1,77.34461842946799
IT,HCF,0.0,1.0,75,29.0,20,597.6051335588166,12.801075541008508,7929.178499999999,66.28509472536035,158043.7,15519.806870898878,277.755,25.488026110313054,18.582304999999998,0.18541261412050694,18.3591,18.8896,27.457035,0.0649799836488128,27.3397,27.5841,203.4,1.3928388277184118,1962.7,181.41143844862705,269.0,31.48650504581288,572.2,57.23600265567119,312.8,46.6321777316908,0.0,0.0,808.7,72.48799900673214
IT,HCF,0.0,1.0,75,32.0,20,588.2487819066099,9.392043136978918,11099.935000000001,75.64332934899137,150676.0,13503.591922151676,275.16,24.40900243762535,18.85598,0.7059099925627913,18.3935,21.39,28.622284999999998,0.08357584145553075,28.4928,28.7564,197.45,1.023474474522936,1925.2,170.99871344545258,249.6,29.062690859588347,590.8,56.91186168102393,255.2,38.41562182237846,0.0,0.0,829.6,75.07489593732382
IT,HCF,0.0,1.0,75,35.0,20,600.9922908500005,10.91885647723989,17944.895,78.70897963383858,143825.8,12680.990606415573,269.335,22.431457264297393,18.55995,0.18753574192670616,18.2919,18.9416,30.359270000000002,0.04847725342879909,30.2369,30.4156,197.0,0.6324555320336759,1874.5,159.18275660384828,248.2,27.791365565585295,573.4,57.6787655901199,222.5,24.379294493483606,0.0,0.0,830.4,69.00608668805963
IT,HCF,0.0,1.0,75,38.0,20,648.4940037172983,13.350559186567706,30478.675000000007,104.50245391855586,149669.4,14387.86145471244,278.115,25.033622890025327,18.573014999999998,0.19494305136372567,18.3085,18.981,31.78158,0.05265426478453538,31.672,31.8898,204.2,0.4000000000000001,1941.7,179.68224731453023,263.1,32.42514456405707,588.4,57.28734589767622,237.0,31.9343075703858,0.0,0.0,853.2,76.5203240975886
IT,HCF,0.1,0.9,75,23.0,20,1156.9782403873044,24.87624179318044,5125.6855,21.748436834632507,205594.6,16208.4520556406,182.26,15.107362443524018,15.290944999999999,0.2846794328275227,15.045,16.0671,21.648739999999997,0.09578686966385333,21.4609,21.7857,200.95,0.8046738469715541,1854.0,146.90541174510898,317.7,40.11620620148421,1070.9,80.9357152312871,296.2,34.91074333210337,0.0,0.0,169.2,20.807690885823924
IT,HCF,0.1,0.9,75,26.0,20,718.125242834967,23.826974912474057,6380.911999999999,64.16264548785377,183010.0,10172.456733749228,263.90500000000003,14.9111191732881,18.66925,0.36748041648501506,18.3001,20.007,25.81722,0.2470886897452007,25.2714,26.0642,211.35,1.9045996954740907,1993.9,107.79141895345845,294.9,25.254504548693888,592.5,97.87108868302222,483.7,66.27299600893262,0.0,0.0,622.8,50.05756686056564
IT,HCF,0.1,0.9,75,29.0,20,595.3302803154285,12.434057083638612,7928.075500000001,69.86670512304123,158636.0,14265.734415023995,279.68000000000006,22.187825490570276,18.77638,0.6203883554677667,18.3336,20.3198,27.491965000000004,0.05711867711178201,27.3894,27.6068,203.35,1.4585952145814822,1973.6,161.4045848171606,267.7,33.9839668078934,575.5,41.50120480178858,313.8,45.79912662922734,0.0,0.0,816.6,61.98419153300299
IT,HCF,0.1,0.9,75,32.0,20,573.0389363482402,10.604891303031401,11160.66,77.48323947796699,145599.7,11326.68642233906,273.54499999999996,18.935429094689137,18.83841,0.5173631199650783,18.342,20.2036,28.764009999999995,0.09612476215835342,28.6138,28.9204,198.25,1.0428326807307104,1900.3,135.04558489636008,248.6,22.698898651696737,577.9,54.84696892263054,228.5,27.41441226800239,0.0,0.0,845.3,55.74683847537903
IT,HCF,0.1,0.9,75,35.0,20,599.8860022702665,12.445580094198975,17983.085,94.7168056629867,151657.8,12648.153128421556,282.875,21.440216300214885,18.68176,0.3560734677001366,18.3847,19.9698,30.382440000000003,0.06720333622670865,30.2763,30.5396,197.25,0.698212002188447,1970.0,151.0271498770999,257.4,22.43301138946798,607.7,59.77716955493962,236.1,31.205608470273418,0.0,0.0,868.8,63.88239194018959
IT,HCF,0.1,0.9,75,38.0,20,645.1448034753817,12.065504146110628,30452.809999999998,95.70835334494039,146326.5,10459.268251173215,274.14500000000004,17.518575141831597,18.691335000000002,0.494933649366256,18.3168,20.2764,31.760854999999992,0.05531255259884487,31.6394,31.8382,204.3,0.45825756949558405,1905.9,124.1555073285112,251.5,20.628863274548117,581.7,41.0768791414343,228.6,31.151885978219685,0.0,0.0,844.1,53.912799964386934
IT,HCF,0.5,0.5,75,23.0,20,1060.8843249928987,32.3387598431812,5236.576499999999,24.285062337782794,222524.9,17743.170691564683,215.035,19.656151072883013,16.45484,1.0733846111250154,15.045,18.4393,22.565579999999997,0.18754293801687108,22.2451,22.8321,205.0,0.8944271909999159,2003.5,158.7600390526533,316.3,36.798233653261136,1033.8,68.1084429421199,440.7,64.75268334208243,0.0,0.0,212.7,29.558585893103885
IT,HCF,0.5,0.5,75,26.0,20,674.6285119651022,17.48089852650193,6578.1015,49.375118255554625,172751.8,13961.571471721942,266.035,21.801290672801922,18.585975,0.22301589825615595,18.342,19.0428,26.282745,0.04361618363635178,26.2192,26.3467,217.15,1.49248115565993,1960.1,158.22449241504933,289.8,26.305132579023432,530.6,48.012914929214624,457.7,46.356337215099295,0.0,0.0,682.0,62.632260058216005
IT,HCF,0.5,0.5,75,29.0,20,573.3424293041488,12.641851294928241,8050.092,43.26912474270761,150966.7,12703.221469768998,277.29,20.386218383996574,18.646065,0.4015151607038022,18.2245,20.1916,27.841375,0.0543257017902208,27.7287,27.9334,205.85,0.9096702699330126,1940.6,144.35387074824146,254.4,24.311314238436392,592.2,57.43831473850883,250.5,34.063910521254016,0.0,0.0,843.5,57.934014188557654
IT,HCF,0.5,0.5,75,32.0,20,581.8010962997057,14.18866536151459,11379.51,63.67507283073974,148772.7,13166.370210122455,275.34,22.544742180827882,18.602529999999994,0.33314961969061324,18.342,19.8673,29.32724,0.08936522478011229,29.1849,29.4874,201.0,0.8366600265340756,1920.9,160.420042388724,254.5,29.508473359359,580.8,60.13451587898584,245.1,33.80221886208063,0.0,0.0,840.5,69.62722168807255
IT,HCF,0.5,0.5,75,35.0,20,598.7776776258281,8.931572149297487,18085.275,152.4991995880635,147566.6,10866.522150163777,276.745,18.824066377911016,18.58817,0.31864368987946434,18.3675,19.8364,30.531169999999996,0.1502239398364987,30.3028,30.7509,198.0,1.140175425099138,1922.2,135.5195926794351,248.6,28.503333138424352,588.2,52.15707046987973,232.4,20.175232340669588,0.0,0.0,853.0,57.03858343262041
IT,HCF,0.5,0.5,75,38.0,20,640.7652600624358,11.45770571628614,30530.745000000003,140.08135305957074,147649.7,11281.239280770531,278.14500000000004,18.021278395274845,18.64612,0.3462640417369382,18.3001,19.9497,31.879580000000004,0.09726740769651526,31.7385,32.0992,209.2,1.1224972160321824,1933.2,128.6800683866775,255.8,21.409343754538575,591.8,46.225101406054264,223.5,34.50144924492303,0.0,0.0,862.1,50.82312465797435
IT,HCF,0.9,0.1,75,23.0,20,863.2395643963416,19.001600785572595,6647.219999999999,9.094947017729282e-13,202098.0,13570.733952148646,242.08999999999997,18.75027733128233,18.65356,0.4892170248468464,18.3761,20.6711,24.6893,0.0,24.6893,24.6893,258.0,0.0,1954.5,143.6062324552803,328.6,22.181974664127626,465.5,56.836168062247125,734.0,45.78646088091981,0.0,0.0,426.4,48.17302149543871
IT,HCF,0.9,0.1,75,26.0,20,610.8295860530609,15.143029737366275,7400.550000000001,0.2792848008755156,162351.7,9818.270077259027,278.035,16.795662386461576,18.646114999999998,0.48256395355952586,18.3505,20.1916,26.931175000000003,0.0024437420076603568,26.9268,26.9338,242.0,0.0,1978.2,119.40167503012678,271.4,35.637620571525254,574.4,30.256239026025693,342.7,37.806216420054525,0.0,0.0,789.7,56.862201856769495
IT,HCF,0.9,0.1,75,29.0,20,572.7209500648909,10.2525545504802,9442.798,33.55698550227635,147023.7,16662.389459798374,273.175,28.248838471696487,18.680155,0.39835019075557093,18.3254,20.2294,28.978705,0.007475926364003945,28.9656,28.9862,235.35,0.7262919523166974,1907.1,203.5312998042316,259.1,39.30636080839843,569.6,54.1316912723037,239.3,43.479995400183746,0.0,0.0,839.1,83.07701246433938
IT,HCF,0.9,0.1,75,32.0,20,584.7890596530965,9.097862908762192,13217.140000000003,50.10675004428058,150643.4,13487.478713236214,280.24999999999994,23.247612780670618,18.550419999999995,0.15608124358807526,18.3505,18.9126,30.606384999999996,0.004827450155102366,30.5963,30.614,225.1,0.7,1953.2,163.74785494778243,256.4,22.24050359142077,599.3,62.19734721031114,238.3,30.680775739866814,0.0,0.0,859.2,68.25364459133299
IT,HCF,0.9,0.1,75,35.0,20,607.0648983847611,12.579324987248924,20821.225000000006,104.68313558066592,152215.3,15982.386333398403,285.15999999999997,26.901494382282923,18.60248,0.3218955756142045,18.3675,19.8673,31.856450000000002,0.013269758852368006,31.8298,31.8754,218.25,0.82915619758885,1983.4,188.57900201241918,259.7,28.957037141254627,610.7,58.056093564758555,234.3,43.78709855653832,0.0,0.0,878.7,77.55069309812777
IT,HCF,0.9,0.1,75,38.0,20,654.0770668146325,19.127186667844615,34204.45,211.58483050540303,141962.5,14558.461249390335,269.9600000000001,27.26076668034118,18.686690000000002,0.34661677094451165,18.3761,19.9698,33.03595000000001,0.016699985029933515,33.0007,33.0662,253.45,1.0712142642814275,1863.0,187.7556923238281,236.1,28.90311401908106,567.5,58.45981525800437,221.5,34.15772240650714,0.0,0.0,837.9,86.11033619723013
IT,HCF,1.0,0.0,75,23.0,20,837.8701578800535,14.301449736667735,7829.899999999999,9.094947017729282e-13,206261.7,16867.451903295885,255.73000000000002,22.130411202686673,18.548035,0.1727346383184333,18.233,18.8534,24.933699999999998,3.552713678800501e-15,24.9337,24.9337,304.0,0.0,2028.3,171.04417558046225,335.3,32.88935998161107,473.6,52.905954296279354,743.9,59.94489135864706,0.0,0.0,475.5,48.30269143639928
IT,HCF,1.0,0.0,75,26.0,20,601.080145005878,14.96275959417181,9364.97,0.0,154991.2,14598.304098764349,273.63500000000005,25.431540948200524,18.59494,0.30867487004937716,18.3761,19.7455,27.286,0.0,27.286,27.286,304.0,0.0,1934.8,183.55206345884537,263.4,34.825852466235474,572.9,55.91591902133059,295.5,34.84752501971983,0.0,0.0,803.0,81.18497397917918
IT,HCF,1.0,0.0,75,29.0,20,584.2300076623792,9.74396329022499,12427.799999999997,1.8189894035458565e-12,155421.6,11237.466949450842,287.39000000000004,19.930978400469964,18.651345,0.38840111801461125,18.3935,20.1801,29.356099999999998,3.552713678800501e-15,29.3561,29.3561,304.0,0.0,2007.0,140.8609243189892,266.0,20.813457185196313,612.8,55.07594756334202,251.0,26.28687885618983,0.0,0.0,877.2,62.300561795219785
IT,HCF,1.0,0.0,75,32.0,20,597.5706315679597,11.77298584083293,18539.0,0.0,150319.9,14841.206736313594,282.605,24.613705023827684,18.70254,0.5617232338082518,18.2919,20.3898,31.038,0.0,31.038,31.038,304.0,0.0,1964.0,178.37488612470085,262.2,34.87061800427403,592.6,60.090265434594315,235.3,33.33031653015015,0.0,0.0,873.9,72.64839984473161
IT,HCF,1.0,0.0,75,35.0,20,648.0914017154271,15.224465753872261,30686.599999999995,3.637978807091713e-12,144473.0,11640.709643316424,270.64000000000004,21.967780953022995,18.62072,0.35463804731021203,18.342,20.027,32.27009999999999,7.105427357601002e-15,32.2701,32.2701,304.0,0.0,1885.2,150.45584069752826,257.6,27.192646064699183,567.2,53.942191279183305,225.0,26.180145148566307,0.0,0.0,835.4,70.68833001281045
IT,HCF,1.0,0.0,75,38.0,20,669.4590439137684,15.064599076462446,38599.5,0.0,148472.6,8998.786720441818,279.71000000000004,17.078111722318717,18.750075000000002,0.4651153833996464,18.3505,20.1916,33.192400000000006,7.105427357601002e-15,33.1924,33.1924,306.0,0.0,1943.9,115.27094169824414,259.0,20.885401600160815,593.8,38.87364145536149,224.7,25.4894095655431,0.0,0.0,866.4,55.88774463153796
IT,HCF,0.0,1.0,100,23.0,20,1155.2901253303312,32.64071123203034,4227.773000000001,22.9033196502167,206307.4,16780.2055422453,182.57999999999998,17.4055623293245,15.309309999999996,0.3328841448612416,15.045,16.0816,21.722164999999997,0.11106504074190039,21.4814,21.9508,151.85,0.8529361054615989,1869.5,149.69151612566424,322.9,34.149524154810706,1089.2,87.01815902442432,281.0,55.661476803979966,0.0,0.0,176.4,26.424231303861994
IT,HCF,0.0,1.0,100,26.0,20,653.1250372737775,33.781925950878964,5848.9495,69.5508294325093,167640.2,13898.491341149227,265.80999999999995,19.617540620577287,19.69902,1.1549849192089043,18.155,22.0845,26.224349999999998,0.26939836209598594,25.524,26.5437,164.5,2.0615528128088303,1948.8,142.21870481761533,278.4,27.8754372163021,600.3,88.92305662762611,367.3,47.813282673332516,0.0,0.0,702.8,70.17805924931238
IT,HCF,0.0,1.0,100,29.0,20,517.6496927276546,9.788115140937338,8008.896000000001,67.15925739613266,136212.5,11737.13610511525,278.65,22.663858894724882,22.875865,0.582547924444848,21.8982,23.7806,28.22782,0.07323123377357488,28.1052,28.3817,156.5,1.396424004376894,1889.3,153.6688322334754,243.7,26.857215045495686,568.0,49.43278264471868,162.9,27.578796202880213,0.0,0.0,914.7,72.90068586782981
IT,HCF,0.0,1.0,100,32.0,20,521.7261674544735,7.170795422597912,12415.855,61.02813674855242,134756.6,11317.651030138719,282.33000000000004,24.40227653314338,24.16989,0.24414999057956166,23.554,24.5627,29.702735,0.10638068092938698,29.4516,29.8319,150.8,0.812403840463596,1908.7,162.0657582588006,242.2,25.051147678300094,598.5,52.603707093702056,123.0,18.660117898877274,0.0,0.0,945.0,83.26944217418536
IT,HCF,0.0,1.0,100,35.0,20,549.505554304342,11.132951974929778,21593.879999999997,129.76905871585845,129381.9,8433.595946569885,274.9599999999999,17.748814044887617,26.01674,0.2840341007696086,25.8137,26.6258,31.486460000000005,0.07705929145794145,31.343,31.6553,149.5,0.9746794344808963,1850.1,120.89743587024499,231.5,27.20202198366879,576.3,45.73958897935135,114.0,14.184498581197715,0.0,0.0,928.3,64.28771266735193
IT,HCF,0.0,1.0,100,38.0,20,600.1105150892768,10.470558837411897,36715.81,159.0685069396201,135468.8,9864.64751321607,287.21999999999997,20.43711329909388,27.475075000000004,0.2692364683229227,27.0043,28.1463,33.10417,0.05982033182790029,33.0162,33.2155,170.0,0.0,1936.1,135.18058292521155,246.2,21.77980716168075,603.0,52.91691600991123,117.5,17.93181530130176,0.0,0.0,969.4,67.28179545761245
IT,HCF,0.1,0.9,100,23.0,20,1156.6492560684806,27.800733718912188,4219.839999999999,24.777411487078286,207675.9,15471.593175558877,183.42000000000002,15.371811864578621,15.240414999999999,0.2685922807435093,15.045,16.05,21.72822,0.0664373584664533,21.5867,21.8733,151.55,0.9205976319760986,1876.1,141.17432486114464,322.7,37.10134768441707,1084.6,73.06462892535622,295.1,44.5397575206691,0.0,0.0,173.7,26.54260725701226
IT,HCF,0.1,0.9,100,26.0,20,662.5195606015697,29.96579948253956,5820.8695,69.64424365839572,168523.0,17277.941758207195,263.85,30.331510018460996,19.77761,0.8518563710508946,18.155,21.6088,26.250639999999997,0.1936519930184042,25.8376,26.4966,163.65,2.080264406271472,1939.6,206.58228384834942,276.6,34.09457434842089,593.1,71.48839066589764,383.5,61.81221562118608,0.0,0.0,686.4,98.29058958008139
IT,HCF,0.1,0.9,100,29.0,20,526.256923636143,9.932838060262622,7996.7955,64.10478761176897,137547.1,9565.899340365233,276.5199999999999,16.62824705132805,22.903334999999995,0.5881926957001423,21.8982,23.8975,28.206039999999994,0.07000917368459621,28.0497,28.3498,156.25,1.3369741957120937,1880.8,118.07692407917814,244.6,28.559411758647972,562.1,35.667772568524654,180.0,29.725410005582766,0.0,0.0,894.1,52.14009973139676
IT,HCF,0.1,0.9,100,32.0,20,516.0779879402193,10.226204007511909,12408.374999999998,88.83336577547882,132270.4,10244.557181254835,280.53,21.7147898907634,24.384939999999993,0.15916961204953664,24.2518,24.958,29.740239999999993,0.10541184183952032,29.5432,29.8861,150.7,1.1874342087037917,1889.7,144.10451068582137,241.7,24.627423738588654,582.3,49.52282302131009,119.3,20.3004926048606,0.0,0.0,946.4,75.4018567410644
IT,HCF,0.1,0.9,100,35.0,20,547.8436953839662,9.191670374281152,21575.71,113.38127667300282,131789.5,8703.948457453089,280.16999999999996,18.783692395266694,25.941474999999997,0.24253441791836428,25.8137,26.6174,31.482070000000004,0.04757982870923367,31.3828,31.6063,149.35,0.9096702699330126,1885.7,126.8420671543948,237.9,26.370248387150244,585.4,39.815072522852454,115.9,12.688183479127343,0.0,0.0,946.5,66.43756467541537
IT,HCF,0.1,0.9,100,38.0,20,611.4574048354631,16.715425715840315,36646.965,128.62329600426125,128945.9,8902.95226259245,271.265,19.96597793748155,27.329589999999996,0.32825563041629596,27.0043,28.1463,33.07469,0.0673470333422341,32.9542,33.1916,172.0,0.0,1829.7,131.48729976693565,224.7,19.720801200762608,581.9,45.75795012891202,114.0,17.25108692227826,0.0,0.0,909.1,73.24882251613333
IT,HCF,0.5,0.5,100,23.0,20,1040.3228363503915,31.434107587610423,4425.542,24.324517179175402,209378.0,18707.94172537428,205.95999999999998,21.50726388920729,16.11699,0.8249089288521498,15.045,17.3453,22.731730000000002,0.2082718322289404,22.3118,23.0196,159.1,0.8888194417315588,1913.5,172.45854574360763,303.5,28.981890897593278,1006.3,92.46031581170378,378.1,69.39589325024933,0.0,0.0,225.6,35.51112501738012
IT,HCF,0.5,0.5,100,26.0,20,612.9292020065861,12.829123547544684,6004.383499999999,43.24836404709439,156465.5,16097.667419536285,265.21500000000003,27.05433930074804,20.650625,1.1027886560329674,19.6868,22.3172,26.60894,0.045067220903889815,26.5264,26.6982,169.1,1.3,1892.7,193.7103765935114,261.5,30.814769186219777,541.4,69.38040069068498,342.9,34.13780895136652,0.0,0.0,746.9,79.41152309331436
IT,HCF,0.5,0.5,100,29.0,20,503.66190463367775,6.640124123524218,8112.238,66.62149462448285,133439.0,10945.485927997897,281.0949999999999,22.003374173067186,23.828934999999998,0.21054675555562466,23.327,24.3099,28.53648,0.06470644944671292,28.4229,28.6296,158.6,1.3928388277184118,1892.2,150.27162074057762,232.9,26.27146741238487,587.8,46.02564502535515,129.7,19.741073932286458,0.0,0.0,941.8,72.91063022632571
IT,HCF,0.5,0.5,100,32.0,20,517.4524438856679,7.547793336468679,12601.814999999999,69.66655061792567,132269.3,9631.580810541953,280.06000000000006,19.541581307560556,24.91597,0.5203458552732022,23.554,25.9988,30.205725,0.09290795915851323,29.9968,30.3302,153.15,0.9096702699330126,1882.8,133.72868054385344,230.2,24.91505568928153,588.4,42.739209164419506,122.9,19.508716000803336,0.0,0.0,941.3,66.3091999650124
IT,HCF,0.5,0.5,100,35.0,20,551.5307816591297,11.617003828147052,22144.750000000004,149.3398623944727,133016.0,8632.979532004,281.58000000000004,18.76820715998201,27.106365,0.4601392466145441,26.0185,28.1223,32.09615,0.09425741084922691,31.8595,32.2766,153.55,1.116915395184434,1894.0,123.88381653791588,236.4,18.842505141302205,584.6,42.53045967303904,126.2,14.925146565444509,0.0,0.0,946.8,67.05639417684192
IT,HCF,0.5,0.5,100,38.0,20,606.4019374677375,12.26057376545439,36835.63,148.34051739157456,135220.1,10311.800550340373,283.995,20.192584653778223,27.798915000000004,0.4988987104362971,27.1109,28.6739,33.58962999999999,0.10541653617910281,33.4121,33.7778,181.25,0.6224949798994366,1917.6,136.13170093699705,238.5,26.622359023948274,608.2,48.48051154845625,119.6,19.252012881774206,0.0,0.0,951.3,66.38456145821858
IT,HCF,0.9,0.1,100,23.0,20,786.5709934145469,17.407133621441307,6265.898000000001,25.788195090001995,192393.8,14092.655504197923,252.71000000000004,18.746143603418812,20.90799,0.0687239834410078,20.8195,21.0454,25.116105,0.0061621810262281525,25.1027,25.1261,228.05,0.9733961166965892,1971.6,144.32823701549188,324.5,33.429777145532995,470.2,36.209943385760766,647.9,58.34543683956784,0.0,0.0,529.0,46.75681768469706
IT,HCF,0.9,0.1,100,26.0,20,534.242150880703,9.317864706345768,7237.045999999999,0.7426196873232817,136778.6,12225.392265281307,269.79999999999995,24.955340109884293,23.63161,0.07541781553452695,23.4459,23.6902,27.54886,0.0027866467303914754,27.5425,27.5526,206.0,0.0,1844.7,170.2918377374559,235.6,28.82082580357475,558.9,56.12298994173422,188.8,20.37056700241797,0.0,0.0,861.4,84.7823094755032
IT,HCF,0.9,0.1,100,29.0,20,507.1667608923964,6.566272928520386,9880.276000000002,42.02392180651408,130366.1,8893.914446968782,276.625,18.74952999410919,25.845845000000004,0.052068661160049046,25.7342,25.918,29.80348,0.009386671401513653,29.7845,29.8279,195.9,0.8888194417315588,1862.6,125.52625223434339,234.0,20.396078054371138,580.2,43.127253564306635,115.1,15.880491176282929,0.0,0.0,933.3,64.36854822038477
IT,HCF,0.9,0.1,100,32.0,20,526.9094556318561,7.760495787210406,15524.12,44.92872800336078,131981.1,7858.298250257494,280.07500000000005,16.65352440175953,27.74779,0.07146978312545797,27.6731,27.8461,31.734820000000006,0.005176929591949343,31.7265,31.7466,191.8,0.6,1884.0,110.63453348751464,232.9,25.561494479001027,588.7,43.30946778707862,118.3,17.450214898390218,0.0,0.0,944.1,57.26246589171654
IT,HCF,0.9,0.1,100,35.0,20,560.5229214304096,10.93517431689914,25359.019999999997,171.08632791663996,133728.2,9202.742545567598,284.025,18.764484405386682,29.007345000000004,0.050457323303956615,28.8979,29.1001,33.061795000000004,0.01459532373741675,33.0368,33.0901,177.5,1.3601470508735443,1911.6,124.14926499983801,237.8,20.522183119736557,599.2,45.21681103306601,116.0,19.380402472601027,0.0,0.0,958.6,63.68390691532673
IT,HCF,0.9,0.1,100,38.0,20,614.4887845340493,11.963014497530512,39281.485,122.01612301249416,129779.9,11483.817178534322,275.49,23.193014034402687,30.31794499999999,0.06955496729206379,30.2134,30.4445,34.44421,0.011618558430373876,34.4241,34.466,216.85,1.061838029079765,1851.3,155.34384442262268,225.0,22.48110317577854,582.2,57.86155891436041,116.4,22.348154286204487,0.0,0.0,927.7,75.58379455941598
IT,HCF,1.0,0.0,100,23.0,20,764.0950310697593,18.14891263527921,8117.510000000002,1.8189894035458565e-12,192622.4,11564.502334298695,263.015,18.566132472865746,21.226190000000003,0.012683331581252892,21.2095,21.2522,25.3992,0.0,25.3992,25.3992,300.0,0.0,2010.7,131.82757678118793,316.7,27.41733028578822,476.8,40.17163178164412,641.8,40.61477563646019,0.0,0.0,575.4,54.380511214956414
IT,HCF,1.0,0.0,100,26.0,20,519.9042184334805,8.647128608961786,10225.0,0.0,134380.8,9943.543038575335,278.3299999999999,21.24935528433745,23.853975000000002,0.012480139221979802,23.8302,23.8804,27.996099999999995,3.552713678800501e-15,27.9961,27.9961,300.0,0.0,1881.3,138.8197032124763,236.0,23.125743231299616,577.7,48.16336782244365,146.0,20.11964214393487,0.0,0.0,921.6,72.66250752623392
IT,HCF,1.0,0.0,100,29.0,20,526.971557818994,6.65938833558848,14430.0,0.0,129824.7,9131.354735744308,273.81499999999994,18.138392293695713,26.196860000000004,0.06899487227323466,26.16,26.4912,30.291899999999988,1.0658141036401503e-14,30.2919,30.2919,300.0,0.0,1844.6,123.85491512249321,227.2,23.40427311411316,581.2,44.01090773887764,117.5,13.88344337691482,0.0,0.0,918.7,59.52234874398019
IT,HCF,1.0,0.0,100,32.0,20,556.8948366266283,9.498317499333531,22820.0,0.0,130508.9,9861.021782249545,275.57000000000005,20.665601854289168,28.107610000000005,0.015053335178623882,28.0699,28.1473,32.1626,0.0,32.1626,32.1626,300.0,0.0,1859.6,138.7697373349103,237.3,25.30829903411132,580.2,52.90708837197526,114.8,14.260434775980709,0.0,0.0,927.3,70.43088811026026
IT,HCF,1.0,0.0,100,35.0,20,616.8736673760948,12.546687794914266,39161.0,0.0,127852.3,10362.43647555921,271.11,21.240218925425417,29.51468,0.021510360294518863,29.4775,29.5275,33.53520000000001,7.105427357601002e-15,33.5352,33.5352,300.0,0.0,1825.2,143.0557933115608,228.4,23.84617369726221,569.2,45.18583848950908,113.7,18.431223507949763,0.0,0.0,913.9,70.60162887639349
IT,HCF,1.0,0.0,100,38.0,20,640.6076337898738,17.856053117909557,45195.40000000001,7.275957614183426e-12,127093.6,10046.409718899582,269.40999999999997,20.930382222979116,30.565700000000003,0.026585259073403898,30.5198,30.5822,34.603899999999996,7.105427357601002e-15,34.6039,34.6039,300.0,0.0,1811.0,142.5138589751888,217.9,27.455236294739844,573.6,43.51827202451863,113.1,18.433393610510247,0.0,0.0,906.4,74.56165234220605

